Modeling glioma invasion with anisotropy- and hypoxia-triggered motility enhancement: from subcellular dynamics to macroscopic PDEs with multiple taxis

We deduce a model for glioma invasion making use of DTI data and accounting for the dynamics of brain tissue being actively degraded by tumor cells via excessive acidity production, but also according to the local orientation of tissue fibers. Our approach has a multiscale character: we start with a microscopic description of single cell dynamics including biochemical and/or biophysical effects of the tumor microenvironment, translated on the one hand into cell stress and corresponding forces and on the other hand into receptor binding dynamics; these lead on the mesoscopic level to kinetic equations involving transport terms w.r.t. all kinetic variables and eventually, by appropriate upscaling, to a macroscopic reaction-diffusion equation for glioma density with multiple taxis, coupled to (integro-)differential equations characterizing the evolution of acidity and macro- and mesoscopic tissue. Our approach also allows for a switch between fast and slower moving regimes, %diffusion- and drift-dominated regimes, according to the local tissue anisotropy. We perform numerical simulations to investigate the behavior of solutions w.r.t. various scenarios of tissue dynamics and the dominance of each of the tactic terms, also suggesting how the model can be used to perform a numerical necrosis-based tumor grading or support radiotherapy planning by dose painting. We also provide a discussion about alternative ways of including cell level environmental influences in such multiscale modeling approach, ultimately leading in the macroscopic limit to (multiple) taxis.

==> data/postprocessing/Scenario3_lineout_AcidityCompareScenarios_3_Q_00000.csv <==
t,l,x,y,z
0.000000000000000000e+00,0.000000000000000000e+00,2.999999999999999889e-02,2.999999999999999889e-02,0.000000000000000000e+00
1.010101010101010187e-02,2.285597676562578420e-03,3.161616161616161852e-02,3.161616161616161852e-02,0.000000000000000000e+00
2.020202020202020374e-02,4.571195353125156839e-03,3.323232323232323121e-02,3.323232323232323121e-02,0.000000000000000000e+00
3.030303030303030387e-02,6.856793029687733958e-03,3.484848484848485084e-02,3.484848484848485084e-02,0.000000000000000000e+00
4.040404040404040747e-02,9.142390706250313678e-03,3.646464646464646353e-02,3.646464646464646353e-02,0.000000000000000000e+00
5.050505050505051108e-02,1.142798838281289080e-02,3.808080808080808316e-02,3.808080808080808316e-02,0.000000000000000000e+00
6.060606060606060774e-02,1.371358605937546792e-02,3.969696969696969585e-02,3.969696969696969585e-02,0.000000000000000000e+00
7.070707070707071829e-02,1.599918373593804677e-02,4.131313131313131548e-02,4.131313131313131548e-02,0.000000000000000000e+00
8.080808080808081495e-02,1.828478141250062736e-02,4.292929292929292817e-02,4.292929292929292817e-02,0.000000000000000000e+00
9.090909090909091161e-02,2.057037908906320101e-02,4.454545454545454086e-02,4.454545454545454086e-02,0.000000000000000000e+00
1.010101010101010222e-01,2.285597676562578159e-02,4.616161616161616743e-02,4.616161616161616743e-02,0.000000000000000000e+00
1.111111111111111188e-01,2.514157444218835524e-02,4.777777777777778012e-02,4.777777777777778012e-02,0.000000000000000000e+00
1.212121212121212155e-01,2.742717211875093583e-02,4.939393939393939281e-02,4.939393939393939281e-02,0.000000000000000000e+00
1.313131313131313260e-01,2.971276979531351642e-02,5.101010101010101244e-02,5.101010101010101244e-02,0.000000000000000000e+00
1.414141414141414366e-01,3.199836747187609354e-02,5.262626262626263207e-02,5.262626262626263207e-02,0.000000000000000000e+00
1.515151515151515194e-01,3.428396514843867066e-02,5.424242424242424476e-02,5.424242424242424476e-02,0.000000000000000000e+00
1.616161616161616299e-01,3.656956282500125471e-02,5.585858585858585745e-02,5.585858585858585745e-02,0.000000000000000000e+00
1.717171717171717404e-01,3.885516050156383183e-02,5.747474747474747708e-02,5.747474747474747708e-02,0.000000000000000000e+00
1.818181818181818232e-01,4.114075817812640201e-02,5.909090909090908977e-02,5.909090909090908977e-02,0.000000000000000000e+00
1.919191919191919338e-01,4.342635585468898607e-02,6.070707070707070940e-02,6.070707070707070940e-02,8.484058713919204187e-02
2.020202020202020443e-01,4.571195353125156319e-02,6.232323232323232903e-02,6.232323232323232903e-02,6.850801464398672547e-01
2.121212121212121271e-01,4.799755120781414031e-02,6.393939393939393478e-02,6.393939393939393478e-02,7.131259556843243530e-01
2.222222222222222376e-01,5.028314888437671049e-02,6.555555555555556135e-02,6.555555555555556135e-02,7.246692738150981583e-01
2.323232323232323482e-01,5.256874656093929454e-02,6.717171717171717404e-02,6.717171717171717404e-02,7.063056372371168123e-01
2.424242424242424310e-01,5.485434423750187166e-02,6.878787878787878673e-02,6.878787878787878673e-02,6.962197574109102449e-01
2.525252525252525415e-01,5.713994191406444878e-02,7.040404040404041330e-02,7.040404040404041330e-02,7.042769646265338856e-01
2.626262626262626521e-01,5.942553959062703284e-02,7.202020202020202599e-02,7.202020202020202599e-02,6.779722498012737963e-01
2.727272727272727626e-01,6.171113726718960996e-02,7.363636363636363869e-02,7.363636363636363869e-02,6.661055650966875019e-01
2.828282828282828731e-01,6.399673494375218707e-02,7.525252525252526525e-02,7.525252525252526525e-02,6.683375048729504053e-01
2.929292929292929282e-01,6.628233262031475725e-02,7.686868686868686407e-02,7.686868686868686407e-02,7.030415109999682555e-01
3.030303030303030387e-01,6.856793029687734131e-02,7.848484848484849064e-02,7.848484848484849064e-02,7.274409656283419290e-01
3.131313131313131493e-01,7.085352797343991149e-02,8.010101010101010333e-02,8.010101010101010333e-02,7.570618305988501273e-01
3.232323232323232598e-01,7.313912565000250943e-02,8.171717171717171602e-02,8.171717171717171602e-02,7.755336028983281782e-01
3.333333333333333703e-01,7.542472332656507961e-02,8.333333333333334259e-02,8.333333333333334259e-02,7.709779769171882791e-01
3.434343434343434809e-01,7.771032100312766366e-02,8.494949494949495528e-02,8.494949494949495528e-02,7.669627104195109180e-01
3.535353535353535914e-01,7.999591867969024772e-02,8.656565656565656797e-02,8.656565656565656797e-02,7.377783829377356772e-01
3.636363636363636465e-01,8.228151635625280402e-02,8.818181818181818066e-02,8.818181818181818066e-02,7.119504054910871238e-01
3.737373737373737570e-01,8.456711403281538808e-02,8.979797979797979335e-02,8.979797979797979335e-02,7.243313746525138486e-01
3.838383838383838675e-01,8.685271170937797214e-02,9.141414141414141992e-02,9.141414141414141992e-02,6.995723734161911622e-01
3.939393939393939781e-01,8.913830938594054232e-02,9.303030303030303261e-02,9.303030303030303261e-02,6.948822824243224838e-01
4.040404040404040886e-01,9.142390706250312638e-02,9.464646464646465918e-02,9.464646464646465918e-02,6.946404119424496315e-01
4.141414141414141992e-01,9.370950473906571043e-02,9.626262626262627187e-02,9.626262626262627187e-02,6.725578152278136601e-01
4.242424242424242542e-01,9.599510241562828061e-02,9.787878787878788456e-02,9.787878787878788456e-02,6.748293697578275907e-01
4.343434343434343647e-01,9.828070009219085079e-02,9.949494949494949725e-02,9.949494949494949725e-02,6.767771046369057686e-01
4.444444444444444753e-01,1.005662977687534210e-01,1.011111111111111099e-01,1.011111111111111099e-01,6.817094952111277806e-01
4.545454545454545858e-01,1.028518954453160189e-01,1.027272727272727365e-01,1.027272727272727365e-01,6.911139580756144873e-01
4.646464646464646964e-01,1.051374931218785891e-01,1.043434343434343492e-01,1.043434343434343492e-01,7.235090179491555640e-01
4.747474747474748069e-01,1.074230907984411870e-01,1.059595959595959758e-01,1.059595959595959758e-01,6.932798026576253436e-01
4.848484848484848619e-01,1.097086884750037433e-01,1.075757575757575746e-01,1.075757575757575746e-01,6.782737842404107376e-01
4.949494949494949725e-01,1.119942861515663274e-01,1.091919191919192011e-01,1.091919191919192011e-01,6.728437776277018667e-01
5.050505050505050830e-01,1.142798838281288976e-01,1.108080808080808138e-01,1.108080808080808138e-01,6.756919331454068756e-01
5.151515151515152491e-01,1.165654815046914955e-01,1.124242424242424404e-01,1.124242424242424404e-01,6.787172845745113037e-01
5.252525252525253041e-01,1.188510791812540657e-01,1.140404040404040531e-01,1.140404040404040531e-01,6.701145159622917680e-01
5.353535353535353591e-01,1.211366768578166220e-01,1.156565656565656519e-01,1.156565656565656519e-01,6.662872513080027037e-01
5.454545454545455252e-01,1.234222745343792199e-01,1.172727272727272785e-01,1.172727272727272785e-01,6.621004316422396396e-01
5.555555555555555802e-01,1.257078722109417901e-01,1.188888888888888912e-01,1.188888888888888912e-01,6.614749258282022204e-01
5.656565656565657463e-01,1.279934698875043741e-01,1.205050505050505177e-01,1.205050505050505177e-01,6.690481957909267807e-01
5.757575757575758013e-01,1.302790675640669582e-01,1.221212121212121304e-01,1.221212121212121304e-01,7.076014286737331016e-01
5.858585858585858563e-01,1.325646652406295145e-01,1.237373737373737431e-01,1.237373737373737431e-01,6.591705181233196154e-01
5.959595959595960224e-01,1.348502629171921263e-01,1.253535353535353836e-01,1.253535353535353836e-01,6.652073208204283272e-01
6.060606060606060774e-01,1.371358605937546826e-01,1.269696969696969546e-01,1.269696969696969546e-01,7.062113356889285765e-01
6.161616161616162435e-01,1.394214582703172667e-01,1.285858585858585812e-01,1.285858585858585812e-01,7.492330509409209638e-01
6.262626262626262985e-01,1.417070559468798230e-01,1.302020202020202078e-01,1.302020202020202078e-01,7.061140777593962747e-01
6.363636363636364646e-01,1.439926536234424348e-01,1.318181818181818343e-01,1.318181818181818343e-01,7.093903841986366476e-01
6.464646464646465196e-01,1.462782513000050189e-01,1.334343434343434609e-01,1.334343434343434609e-01,7.364453219081774638e-01
6.565656565656565746e-01,1.485638489765675752e-01,1.350505050505050597e-01,1.350505050505050597e-01,7.000986142681574487e-01
6.666666666666667407e-01,1.508494466531301592e-01,1.366666666666666863e-01,1.366666666666666863e-01,6.924873591987839028e-01
6.767676767676767957e-01,1.531350443296927155e-01,1.382828282828282851e-01,1.382828282828282851e-01,7.026113936833706664e-01
6.868686868686869618e-01,1.554206420062553273e-01,1.398989898989899117e-01,1.398989898989899117e-01,6.804878633909189345e-01
6.969696969696970168e-01,1.577062396828178836e-01,1.415151515151515382e-01,1.415151515151515382e-01,6.752714825235908158e-01
7.070707070707071829e-01,1.599918373593804954e-01,1.431313131313131648e-01,1.431313131313131648e-01,7.028537251647047901e-01
7.171717171717172379e-01,1.622774350359430517e-01,1.447474747474747636e-01,1.447474747474747636e-01,7.153202537859900678e-01
7.272727272727272929e-01,1.645630327125056080e-01,1.463636363636363624e-01,1.463636363636363624e-01,7.135492518215938995e-01
7.373737373737374590e-01,1.668486303890681921e-01,1.479797979797979890e-01,1.479797979797979890e-01,6.599969919927594075e-01
7.474747474747475140e-01,1.691342280656307762e-01,1.495959595959596156e-01,1.495959595959596156e-01,6.673976199913650431e-01
7.575757575757576801e-01,1.714198257421933602e-01,1.512121212121212421e-01,1.512121212121212421e-01,6.578863721498363626e-01
7.676767676767677351e-01,1.737054234187559443e-01,1.528282828282828409e-01,1.528282828282828409e-01,6.693721971200325971e-01
7.777777777777777901e-01,1.759910210953185006e-01,1.544444444444444398e-01,1.544444444444444398e-01,6.825586907355831734e-01
7.878787878787879562e-01,1.782766187718810846e-01,1.560606060606060663e-01,1.560606060606060663e-01,6.752626841729223450e-01
7.979797979797980112e-01,1.805622164484436687e-01,1.576767676767676929e-01,1.576767676767676929e-01,6.666334225626577847e-01
8.080808080808081773e-01,1.828478141250062528e-01,1.592929292929293195e-01,1.592929292929293195e-01,6.997199250960982608e-01
8.181818181818182323e-01,1.851334118015688091e-01,1.609090909090909183e-01,1.609090909090909183e-01,2.178234921612869912e-01
8.282828282828283983e-01,1.874190094781314209e-01,1.625252525252525448e-01,1.625252525252525448e-01,0.000000000000000000e+00
8.383838383838384534e-01,1.897046071546939772e-01,1.641414141414141437e-01,1.641414141414141437e-01,0.000000000000000000e+00
8.484848484848485084e-01,1.919902048312565612e-01,1.657575757575757702e-01,1.657575757575757702e-01,0.000000000000000000e+00
8.585858585858586745e-01,1.942758025078191453e-01,1.673737373737373968e-01,1.673737373737373968e-01,0.000000000000000000e+00
8.686868686868687295e-01,1.965614001843817016e-01,1.689898989898989956e-01,1.689898989898989956e-01,0.000000000000000000e+00
8.787878787878788955e-01,1.988469978609442856e-01,1.706060606060606222e-01,1.706060606060606222e-01,0.000000000000000000e+00
8.888888888888889506e-01,2.011325955375068419e-01,1.722222222222222210e-01,1.722222222222222210e-01,0.000000000000000000e+00
8.989898989898991166e-01,2.034181932140694260e-01,1.738383838383838476e-01,1.738383838383838476e-01,0.000000000000000000e+00
9.090909090909091717e-01,2.057037908906320378e-01,1.754545454545454741e-01,1.754545454545454741e-01,0.000000000000000000e+00
9.191919191919192267e-01,2.079893885671945941e-01,1.770707070707070729e-01,1.770707070707070729e-01,0.000000000000000000e+00
9.292929292929293927e-01,2.102749862437571782e-01,1.786868686868686995e-01,1.786868686868686995e-01,0.000000000000000000e+00
9.393939393939394478e-01,2.125605839203197622e-01,1.803030303030303261e-01,1.803030303030303261e-01,0.000000000000000000e+00
9.494949494949496138e-01,2.148461815968823740e-01,1.819191919191919526e-01,1.819191919191919526e-01,0.000000000000000000e+00
9.595959595959596689e-01,2.171317792734449303e-01,1.835353535353535515e-01,1.835353535353535515e-01,0.000000000000000000e+00
9.696969696969697239e-01,2.194173769500074866e-01,1.851515151515151503e-01,1.851515151515151503e-01,0.000000000000000000e+00
9.797979797979798899e-01,2.217029746265700707e-01,1.867676767676767768e-01,1.867676767676767768e-01,0.000000000000000000e+00
9.898989898989899450e-01,2.239885723031326548e-01,1.883838383838384034e-01,1.883838383838384034e-01,0.000000000000000000e+00
1.000000000000000000e+00,2.262741699796952111e-01,1.900000000000000022e-01,1.900000000000000022e-01,0.000000000000000000e+00


==> data/postprocessing/Scenario3_lineout_AcidityCompareScenarios_3_Q_00052.csv <==
t,l,x,y,z
0.000000000000000000e+00,0.000000000000000000e+00,2.999999999999999889e-02,2.999999999999999889e-02,0.000000000000000000e+00
1.010101010101010187e-02,2.285597676562578420e-03,3.161616161616161852e-02,3.161616161616161852e-02,0.000000000000000000e+00
2.020202020202020374e-02,4.571195353125156839e-03,3.323232323232323121e-02,3.323232323232323121e-02,0.000000000000000000e+00
3.030303030303030387e-02,6.856793029687733958e-03,3.484848484848485084e-02,3.484848484848485084e-02,0.000000000000000000e+00
4.040404040404040747e-02,9.142390706250313678e-03,3.646464646464646353e-02,3.646464646464646353e-02,0.000000000000000000e+00
5.050505050505051108e-02,1.142798838281289080e-02,3.808080808080808316e-02,3.808080808080808316e-02,0.000000000000000000e+00
6.060606060606060774e-02,1.371358605937546792e-02,3.969696969696969585e-02,3.969696969696969585e-02,0.000000000000000000e+00
7.070707070707071829e-02,1.599918373593804677e-02,4.131313131313131548e-02,4.131313131313131548e-02,0.000000000000000000e+00
8.080808080808081495e-02,1.828478141250062736e-02,4.292929292929292817e-02,4.292929292929292817e-02,0.000000000000000000e+00
9.090909090909091161e-02,2.057037908906320101e-02,4.454545454545454086e-02,4.454545454545454086e-02,0.000000000000000000e+00
1.010101010101010222e-01,2.285597676562578159e-02,4.616161616161616743e-02,4.616161616161616743e-02,0.000000000000000000e+00
1.111111111111111188e-01,2.514157444218835524e-02,4.777777777777778012e-02,4.777777777777778012e-02,0.000000000000000000e+00
1.212121212121212155e-01,2.742717211875093583e-02,4.939393939393939281e-02,4.939393939393939281e-02,0.000000000000000000e+00
1.313131313131313260e-01,2.971276979531351642e-02,5.101010101010101244e-02,5.101010101010101244e-02,0.000000000000000000e+00
1.414141414141414366e-01,3.199836747187609354e-02,5.262626262626263207e-02,5.262626262626263207e-02,0.000000000000000000e+00
1.515151515151515194e-01,3.428396514843867066e-02,5.424242424242424476e-02,5.424242424242424476e-02,0.000000000000000000e+00
1.616161616161616299e-01,3.656956282500125471e-02,5.585858585858585745e-02,5.585858585858585745e-02,0.000000000000000000e+00
1.717171717171717404e-01,3.885516050156383183e-02,5.747474747474747708e-02,5.747474747474747708e-02,0.000000000000000000e+00
1.818181818181818232e-01,4.114075817812640201e-02,5.909090909090908977e-02,5.909090909090908977e-02,0.000000000000000000e+00
1.919191919191919338e-01,4.342635585468898607e-02,6.070707070707070940e-02,6.070707070707070940e-02,8.484058713919204187e-02
2.020202020202020443e-01,4.571195353125156319e-02,6.232323232323232903e-02,6.232323232323232903e-02,6.850801464398672547e-01
2.121212121212121271e-01,4.799755120781414031e-02,6.393939393939393478e-02,6.393939393939393478e-02,7.131259556843243530e-01
2.222222222222222376e-01,5.028314888437671049e-02,6.555555555555556135e-02,6.555555555555556135e-02,7.246692738150981583e-01
2.323232323232323482e-01,5.256874656093929454e-02,6.717171717171717404e-02,6.717171717171717404e-02,7.063056372371168123e-01
2.424242424242424310e-01,5.485434423750187166e-02,6.878787878787878673e-02,6.878787878787878673e-02,6.962197574109102449e-01
2.525252525252525415e-01,5.713994191406444878e-02,7.040404040404041330e-02,7.040404040404041330e-02,7.042769646265338856e-01
2.626262626262626521e-01,5.942553959062703284e-02,7.202020202020202599e-02,7.202020202020202599e-02,6.779722498012737963e-01
2.727272727272727626e-01,6.171113726718960996e-02,7.363636363636363869e-02,7.363636363636363869e-02,6.661055650966875019e-01
2.828282828282828731e-01,6.399673494375218707e-02,7.525252525252526525e-02,7.525252525252526525e-02,6.683375048729504053e-01
2.929292929292929282e-01,6.628233262031475725e-02,7.686868686868686407e-02,7.686868686868686407e-02,7.030415109999682555e-01
3.030303030303030387e-01,6.856793029687734131e-02,7.848484848484849064e-02,7.848484848484849064e-02,7.274409656283419290e-01
3.131313131313131493e-01,7.085352797343991149e-02,8.010101010101010333e-02,8.010101010101010333e-02,7.570618231795579467e-01
3.232323232323232598e-01,7.313912565000250943e-02,8.171717171717171602e-02,8.171717171717171602e-02,7.755322775008529623e-01
3.333333333333333703e-01,7.542472332656507961e-02,8.333333333333334259e-02,8.333333333333334259e-02,7.697824420264893774e-01
3.434343434343434809e-01,7.771032100312766366e-02,8.494949494949495528e-02,8.494949494949495528e-02,7.232736539033721712e-01
3.535353535353535914e-01,7.999591867969024772e-02,8.656565656565656797e-02,8.656565656565656797e-02,5.192640836504177626e-01
3.636363636363636465e-01,8.228151635625280402e-02,8.818181818181818066e-02,8.818181818181818066e-02,2.610888277470266861e-01
3.737373737373737570e-01,8.456711403281538808e-02,8.979797979797979335e-02,8.979797979797979335e-02,1.950180990902218303e-01
3.838383838383838675e-01,8.685271170937797214e-02,9.141414141414141992e-02,9.141414141414141992e-02,2.577372176482404242e-01
3.939393939393939781e-01,8.913830938594054232e-02,9.303030303030303261e-02,9.303030303030303261e-02,4.349748540228897120e-01
4.040404040404040886e-01,9.142390706250312638e-02,9.464646464646465918e-02,9.464646464646465918e-02,6.107294166962549120e-01
4.141414141414141992e-01,9.370950473906571043e-02,9.626262626262627187e-02,9.626262626262627187e-02,6.681398182596434143e-01
4.242424242424242542e-01,9.599510241562828061e-02,9.787878787878788456e-02,9.787878787878788456e-02,6.747722209948392447e-01
4.343434343434343647e-01,9.828070009219085079e-02,9.949494949494949725e-02,9.949494949494949725e-02,6.767765805622989461e-01
4.444444444444444753e-01,1.005662977687534210e-01,1.011111111111111099e-01,1.011111111111111099e-01,6.817094952111277806e-01
4.545454545454545858e-01,1.028518954453160189e-01,1.027272727272727365e-01,1.027272727272727365e-01,6.911139580756144873e-01
4.646464646464646964e-01,1.051374931218785891e-01,1.043434343434343492e-01,1.043434343434343492e-01,7.235090179491555640e-01
4.747474747474748069e-01,1.074230907984411870e-01,1.059595959595959758e-01,1.059595959595959758e-01,6.932798026576253436e-01
4.848484848484848619e-01,1.097086884750037433e-01,1.075757575757575746e-01,1.075757575757575746e-01,6.782737842404107376e-01
4.949494949494949725e-01,1.119942861515663274e-01,1.091919191919192011e-01,1.091919191919192011e-01,6.728437776277018667e-01
5.050505050505050830e-01,1.142798838281288976e-01,1.108080808080808138e-01,1.108080808080808138e-01,6.756919331454068756e-01
5.151515151515152491e-01,1.165654815046914955e-01,1.124242424242424404e-01,1.124242424242424404e-01,6.787172845745113037e-01
5.252525252525253041e-01,1.188510791812540657e-01,1.140404040404040531e-01,1.140404040404040531e-01,6.701145159622917680e-01
5.353535353535353591e-01,1.211366768578166220e-01,1.156565656565656519e-01,1.156565656565656519e-01,6.662872513080027037e-01
5.454545454545455252e-01,1.234222745343792199e-01,1.172727272727272785e-01,1.172727272727272785e-01,6.621004316422396396e-01
5.555555555555555802e-01,1.257078722109417901e-01,1.188888888888888912e-01,1.188888888888888912e-01,6.614749258282022204e-01
5.656565656565657463e-01,1.279934698875043741e-01,1.205050505050505177e-01,1.205050505050505177e-01,6.690481957909267807e-01
5.757575757575758013e-01,1.302790675640669582e-01,1.221212121212121304e-01,1.221212121212121304e-01,7.076014286737331016e-01
5.858585858585858563e-01,1.325646652406295145e-01,1.237373737373737431e-01,1.237373737373737431e-01,6.591705181233196154e-01
5.959595959595960224e-01,1.348502629171921263e-01,1.253535353535353836e-01,1.253535353535353836e-01,6.652073208204283272e-01
6.060606060606060774e-01,1.371358605937546826e-01,1.269696969696969546e-01,1.269696969696969546e-01,7.062113356889285765e-01
6.161616161616162435e-01,1.394214582703172667e-01,1.285858585858585812e-01,1.285858585858585812e-01,7.492330509409209638e-01
6.262626262626262985e-01,1.417070559468798230e-01,1.302020202020202078e-01,1.302020202020202078e-01,7.061140777593962747e-01
6.363636363636364646e-01,1.439926536234424348e-01,1.318181818181818343e-01,1.318181818181818343e-01,7.093903841986366476e-01
6.464646464646465196e-01,1.462782513000050189e-01,1.334343434343434609e-01,1.334343434343434609e-01,7.364453219081774638e-01
6.565656565656565746e-01,1.485638489765675752e-01,1.350505050505050597e-01,1.350505050505050597e-01,7.000986142681574487e-01
6.666666666666667407e-01,1.508494466531301592e-01,1.366666666666666863e-01,1.366666666666666863e-01,6.924873591987839028e-01
6.767676767676767957e-01,1.531350443296927155e-01,1.382828282828282851e-01,1.382828282828282851e-01,7.026113936833706664e-01
6.868686868686869618e-01,1.554206420062553273e-01,1.398989898989899117e-01,1.398989898989899117e-01,6.804878633909189345e-01
6.969696969696970168e-01,1.577062396828178836e-01,1.415151515151515382e-01,1.415151515151515382e-01,6.752714825235908158e-01
7.070707070707071829e-01,1.599918373593804954e-01,1.431313131313131648e-01,1.431313131313131648e-01,7.028537251647047901e-01
7.171717171717172379e-01,1.622774350359430517e-01,1.447474747474747636e-01,1.447474747474747636e-01,7.153202537859900678e-01
7.272727272727272929e-01,1.645630327125056080e-01,1.463636363636363624e-01,1.463636363636363624e-01,7.135492518215938995e-01
7.373737373737374590e-01,1.668486303890681921e-01,1.479797979797979890e-01,1.479797979797979890e-01,6.599969919927594075e-01
7.474747474747475140e-01,1.691342280656307762e-01,1.495959595959596156e-01,1.495959595959596156e-01,6.673976199913650431e-01
7.575757575757576801e-01,1.714198257421933602e-01,1.512121212121212421e-01,1.512121212121212421e-01,6.578863721498363626e-01
7.676767676767677351e-01,1.737054234187559443e-01,1.528282828282828409e-01,1.528282828282828409e-01,6.693721971200325971e-01
7.777777777777777901e-01,1.759910210953185006e-01,1.544444444444444398e-01,1.544444444444444398e-01,6.825586907355831734e-01
7.878787878787879562e-01,1.782766187718810846e-01,1.560606060606060663e-01,1.560606060606060663e-01,6.752626841729223450e-01
7.979797979797980112e-01,1.805622164484436687e-01,1.576767676767676929e-01,1.576767676767676929e-01,6.666334225626577847e-01
8.080808080808081773e-01,1.828478141250062528e-01,1.592929292929293195e-01,1.592929292929293195e-01,6.997199250960982608e-01
8.181818181818182323e-01,1.851334118015688091e-01,1.609090909090909183e-01,1.609090909090909183e-01,2.178234921612869912e-01
8.282828282828283983e-01,1.874190094781314209e-01,1.625252525252525448e-01,1.625252525252525448e-01,0.000000000000000000e+00
8.383838383838384534e-01,1.897046071546939772e-01,1.641414141414141437e-01,1.641414141414141437e-01,0.000000000000000000e+00
8.484848484848485084e-01,1.919902048312565612e-01,1.657575757575757702e-01,1.657575757575757702e-01,0.000000000000000000e+00
8.585858585858586745e-01,1.942758025078191453e-01,1.673737373737373968e-01,1.673737373737373968e-01,0.000000000000000000e+00
8.686868686868687295e-01,1.965614001843817016e-01,1.689898989898989956e-01,1.689898989898989956e-01,0.000000000000000000e+00
8.787878787878788955e-01,1.988469978609442856e-01,1.706060606060606222e-01,1.706060606060606222e-01,0.000000000000000000e+00
8.888888888888889506e-01,2.011325955375068419e-01,1.722222222222222210e-01,1.722222222222222210e-01,0.000000000000000000e+00
8.989898989898991166e-01,2.034181932140694260e-01,1.738383838383838476e-01,1.738383838383838476e-01,0.000000000000000000e+00
9.090909090909091717e-01,2.057037908906320378e-01,1.754545454545454741e-01,1.754545454545454741e-01,0.000000000000000000e+00
9.191919191919192267e-01,2.079893885671945941e-01,1.770707070707070729e-01,1.770707070707070729e-01,0.000000000000000000e+00
9.292929292929293927e-01,2.102749862437571782e-01,1.786868686868686995e-01,1.786868686868686995e-01,0.000000000000000000e+00
9.393939393939394478e-01,2.125605839203197622e-01,1.803030303030303261e-01,1.803030303030303261e-01,0.000000000000000000e+00
9.494949494949496138e-01,2.148461815968823740e-01,1.819191919191919526e-01,1.819191919191919526e-01,0.000000000000000000e+00
9.595959595959596689e-01,2.171317792734449303e-01,1.835353535353535515e-01,1.835353535353535515e-01,0.000000000000000000e+00
9.696969696969697239e-01,2.194173769500074866e-01,1.851515151515151503e-01,1.851515151515151503e-01,0.000000000000000000e+00
9.797979797979798899e-01,2.217029746265700707e-01,1.867676767676767768e-01,1.867676767676767768e-01,0.000000000000000000e+00
9.898989898989899450e-01,2.239885723031326548e-01,1.883838383838384034e-01,1.883838383838384034e-01,0.000000000000000000e+00
1.000000000000000000e+00,2.262741699796952111e-01,1.900000000000000022e-01,1.900000000000000022e-01,0.000000000000000000e+00


==> data/postprocessing/Scenario3_lineout_AcidityCompareScenarios_3_Q_00104.csv <==
t,l,x,y,z
0.000000000000000000e+00,0.000000000000000000e+00,2.999999999999999889e-02,2.999999999999999889e-02,0.000000000000000000e+00
1.010101010101010187e-02,2.285597676562578420e-03,3.161616161616161852e-02,3.161616161616161852e-02,0.000000000000000000e+00
2.020202020202020374e-02,4.571195353125156839e-03,3.323232323232323121e-02,3.323232323232323121e-02,0.000000000000000000e+00
3.030303030303030387e-02,6.856793029687733958e-03,3.484848484848485084e-02,3.484848484848485084e-02,0.000000000000000000e+00
4.040404040404040747e-02,9.142390706250313678e-03,3.646464646464646353e-02,3.646464646464646353e-02,0.000000000000000000e+00
5.050505050505051108e-02,1.142798838281289080e-02,3.808080808080808316e-02,3.808080808080808316e-02,0.000000000000000000e+00
6.060606060606060774e-02,1.371358605937546792e-02,3.969696969696969585e-02,3.969696969696969585e-02,0.000000000000000000e+00
7.070707070707071829e-02,1.599918373593804677e-02,4.131313131313131548e-02,4.131313131313131548e-02,0.000000000000000000e+00
8.080808080808081495e-02,1.828478141250062736e-02,4.292929292929292817e-02,4.292929292929292817e-02,0.000000000000000000e+00
9.090909090909091161e-02,2.057037908906320101e-02,4.454545454545454086e-02,4.454545454545454086e-02,0.000000000000000000e+00
1.010101010101010222e-01,2.285597676562578159e-02,4.616161616161616743e-02,4.616161616161616743e-02,0.000000000000000000e+00
1.111111111111111188e-01,2.514157444218835524e-02,4.777777777777778012e-02,4.777777777777778012e-02,0.000000000000000000e+00
1.212121212121212155e-01,2.742717211875093583e-02,4.939393939393939281e-02,4.939393939393939281e-02,0.000000000000000000e+00
1.313131313131313260e-01,2.971276979531351642e-02,5.101010101010101244e-02,5.101010101010101244e-02,0.000000000000000000e+00
1.414141414141414366e-01,3.199836747187609354e-02,5.262626262626263207e-02,5.262626262626263207e-02,0.000000000000000000e+00
1.515151515151515194e-01,3.428396514843867066e-02,5.424242424242424476e-02,5.424242424242424476e-02,0.000000000000000000e+00
1.616161616161616299e-01,3.656956282500125471e-02,5.585858585858585745e-02,5.585858585858585745e-02,0.000000000000000000e+00
1.717171717171717404e-01,3.885516050156383183e-02,5.747474747474747708e-02,5.747474747474747708e-02,0.000000000000000000e+00
1.818181818181818232e-01,4.114075817812640201e-02,5.909090909090908977e-02,5.909090909090908977e-02,0.000000000000000000e+00
1.919191919191919338e-01,4.342635585468898607e-02,6.070707070707070940e-02,6.070707070707070940e-02,8.484058713919204187e-02
2.020202020202020443e-01,4.571195353125156319e-02,6.232323232323232903e-02,6.232323232323232903e-02,6.850801464398672547e-01
2.121212121212121271e-01,4.799755120781414031e-02,6.393939393939393478e-02,6.393939393939393478e-02,7.131259556843243530e-01
2.222222222222222376e-01,5.028314888437671049e-02,6.555555555555556135e-02,6.555555555555556135e-02,7.246692738150981583e-01
2.323232323232323482e-01,5.256874656093929454e-02,6.717171717171717404e-02,6.717171717171717404e-02,7.063056372371168123e-01
2.424242424242424310e-01,5.485434423750187166e-02,6.878787878787878673e-02,6.878787878787878673e-02,6.962197574109102449e-01
2.525252525252525415e-01,5.713994191406444878e-02,7.040404040404041330e-02,7.040404040404041330e-02,7.042769646265338856e-01
2.626262626262626521e-01,5.942553959062703284e-02,7.202020202020202599e-02,7.202020202020202599e-02,6.779722498012737963e-01
2.727272727272727626e-01,6.171113726718960996e-02,7.363636363636363869e-02,7.363636363636363869e-02,6.661055650966875019e-01
2.828282828282828731e-01,6.399673494375218707e-02,7.525252525252526525e-02,7.525252525252526525e-02,6.683369298693059291e-01
2.929292929292929282e-01,6.628233262031475725e-02,7.686868686868686407e-02,7.686868686868686407e-02,7.025695096610468093e-01
3.030303030303030387e-01,6.856793029687734131e-02,7.848484848484849064e-02,7.848484848484849064e-02,7.094728922002436766e-01
3.131313131313131493e-01,7.085352797343991149e-02,8.010101010101010333e-02,8.010101010101010333e-02,6.151093310091358957e-01
3.232323232323232598e-01,7.313912565000250943e-02,8.171717171717171602e-02,8.171717171717171602e-02,3.704243046082710267e-01
3.333333333333333703e-01,7.542472332656507961e-02,8.333333333333334259e-02,8.333333333333334259e-02,2.031266148126646409e-01
3.434343434343434809e-01,7.771032100312766366e-02,8.494949494949495528e-02,8.494949494949495528e-02,1.207618585095127650e-01
3.535353535353535914e-01,7.999591867969024772e-02,8.656565656565656797e-02,8.656565656565656797e-02,7.342213352721418951e-02
3.636363636363636465e-01,8.228151635625280402e-02,8.818181818181818066e-02,8.818181818181818066e-02,3.786468084993255268e-02
3.737373737373737570e-01,8.456711403281538808e-02,8.979797979797979335e-02,8.979797979797979335e-02,3.798172475974087581e-02
3.838383838383838675e-01,8.685271170937797214e-02,9.141414141414141992e-02,9.141414141414141992e-02,4.225033282392714334e-02
3.939393939393939781e-01,8.913830938594054232e-02,9.303030303030303261e-02,9.303030303030303261e-02,6.157136596969721432e-02
4.040404040404040886e-01,9.142390706250312638e-02,9.464646464646465918e-02,9.464646464646465918e-02,7.973090924037484761e-02
4.141414141414141992e-01,9.370950473906571043e-02,9.626262626262627187e-02,9.626262626262627187e-02,1.431933560486615964e-01
4.242424242424242542e-01,9.599510241562828061e-02,9.787878787878788456e-02,9.787878787878788456e-02,3.269645243921883160e-01
4.343434343434343647e-01,9.828070009219085079e-02,9.949494949494949725e-02,9.949494949494949725e-02,5.489018248043626702e-01
4.444444444444444753e-01,1.005662977687534210e-01,1.011111111111111099e-01,1.011111111111111099e-01,6.622994597650430082e-01
4.545454545454545858e-01,1.028518954453160189e-01,1.027272727272727365e-01,1.027272727272727365e-01,6.905929035926618997e-01
4.646464646464646964e-01,1.051374931218785891e-01,1.043434343434343492e-01,1.043434343434343492e-01,7.235081916320185158e-01
4.747474747474748069e-01,1.074230907984411870e-01,1.059595959595959758e-01,1.059595959595959758e-01,6.932798009912262138e-01
4.848484848484848619e-01,1.097086884750037433e-01,1.075757575757575746e-01,1.075757575757575746e-01,6.782737842404107376e-01
4.949494949494949725e-01,1.119942861515663274e-01,1.091919191919192011e-01,1.091919191919192011e-01,6.728437776277018667e-01
5.050505050505050830e-01,1.142798838281288976e-01,1.108080808080808138e-01,1.108080808080808138e-01,6.756919331454068756e-01
5.151515151515152491e-01,1.165654815046914955e-01,1.124242424242424404e-01,1.124242424242424404e-01,6.787172845745113037e-01
5.252525252525253041e-01,1.188510791812540657e-01,1.140404040404040531e-01,1.140404040404040531e-01,6.701145159622917680e-01
5.353535353535353591e-01,1.211366768578166220e-01,1.156565656565656519e-01,1.156565656565656519e-01,6.662872513080027037e-01
5.454545454545455252e-01,1.234222745343792199e-01,1.172727272727272785e-01,1.172727272727272785e-01,6.621004316422396396e-01
5.555555555555555802e-01,1.257078722109417901e-01,1.188888888888888912e-01,1.188888888888888912e-01,6.614749258282022204e-01
5.656565656565657463e-01,1.279934698875043741e-01,1.205050505050505177e-01,1.205050505050505177e-01,6.690481957909267807e-01
5.757575757575758013e-01,1.302790675640669582e-01,1.221212121212121304e-01,1.221212121212121304e-01,7.076014286737331016e-01
5.858585858585858563e-01,1.325646652406295145e-01,1.237373737373737431e-01,1.237373737373737431e-01,6.591705181233196154e-01
5.959595959595960224e-01,1.348502629171921263e-01,1.253535353535353836e-01,1.253535353535353836e-01,6.652073208204283272e-01
6.060606060606060774e-01,1.371358605937546826e-01,1.269696969696969546e-01,1.269696969696969546e-01,7.062113356889285765e-01
6.161616161616162435e-01,1.394214582703172667e-01,1.285858585858585812e-01,1.285858585858585812e-01,7.492330509409209638e-01
6.262626262626262985e-01,1.417070559468798230e-01,1.302020202020202078e-01,1.302020202020202078e-01,7.061140777593962747e-01
6.363636363636364646e-01,1.439926536234424348e-01,1.318181818181818343e-01,1.318181818181818343e-01,7.093903841986366476e-01
6.464646464646465196e-01,1.462782513000050189e-01,1.334343434343434609e-01,1.334343434343434609e-01,7.364453219081774638e-01
6.565656565656565746e-01,1.485638489765675752e-01,1.350505050505050597e-01,1.350505050505050597e-01,7.000986142681574487e-01
6.666666666666667407e-01,1.508494466531301592e-01,1.366666666666666863e-01,1.366666666666666863e-01,6.924873591987839028e-01
6.767676767676767957e-01,1.531350443296927155e-01,1.382828282828282851e-01,1.382828282828282851e-01,7.026113936833706664e-01
6.868686868686869618e-01,1.554206420062553273e-01,1.398989898989899117e-01,1.398989898989899117e-01,6.804878633909189345e-01
6.969696969696970168e-01,1.577062396828178836e-01,1.415151515151515382e-01,1.415151515151515382e-01,6.752714825235908158e-01
7.070707070707071829e-01,1.599918373593804954e-01,1.431313131313131648e-01,1.431313131313131648e-01,7.028537251647047901e-01
7.171717171717172379e-01,1.622774350359430517e-01,1.447474747474747636e-01,1.447474747474747636e-01,7.153202537859900678e-01
7.272727272727272929e-01,1.645630327125056080e-01,1.463636363636363624e-01,1.463636363636363624e-01,7.135492518215938995e-01
7.373737373737374590e-01,1.668486303890681921e-01,1.479797979797979890e-01,1.479797979797979890e-01,6.599969919927594075e-01
7.474747474747475140e-01,1.691342280656307762e-01,1.495959595959596156e-01,1.495959595959596156e-01,6.673976199913650431e-01
7.575757575757576801e-01,1.714198257421933602e-01,1.512121212121212421e-01,1.512121212121212421e-01,6.578863721498363626e-01
7.676767676767677351e-01,1.737054234187559443e-01,1.528282828282828409e-01,1.528282828282828409e-01,6.693721971200325971e-01
7.777777777777777901e-01,1.759910210953185006e-01,1.544444444444444398e-01,1.544444444444444398e-01,6.825586907355831734e-01
7.878787878787879562e-01,1.782766187718810846e-01,1.560606060606060663e-01,1.560606060606060663e-01,6.752626841729223450e-01
7.979797979797980112e-01,1.805622164484436687e-01,1.576767676767676929e-01,1.576767676767676929e-01,6.666334225626577847e-01
8.080808080808081773e-01,1.828478141250062528e-01,1.592929292929293195e-01,1.592929292929293195e-01,6.997199250960982608e-01
8.181818181818182323e-01,1.851334118015688091e-01,1.609090909090909183e-01,1.609090909090909183e-01,2.178234921612869912e-01
8.282828282828283983e-01,1.874190094781314209e-01,1.625252525252525448e-01,1.625252525252525448e-01,0.000000000000000000e+00
8.383838383838384534e-01,1.897046071546939772e-01,1.641414141414141437e-01,1.641414141414141437e-01,0.000000000000000000e+00
8.484848484848485084e-01,1.919902048312565612e-01,1.657575757575757702e-01,1.657575757575757702e-01,0.000000000000000000e+00
8.585858585858586745e-01,1.942758025078191453e-01,1.673737373737373968e-01,1.673737373737373968e-01,0.000000000000000000e+00
8.686868686868687295e-01,1.965614001843817016e-01,1.689898989898989956e-01,1.689898989898989956e-01,0.000000000000000000e+00
8.787878787878788955e-01,1.988469978609442856e-01,1.706060606060606222e-01,1.706060606060606222e-01,0.000000000000000000e+00
8.888888888888889506e-01,2.011325955375068419e-01,1.722222222222222210e-01,1.722222222222222210e-01,0.000000000000000000e+00
8.989898989898991166e-01,2.034181932140694260e-01,1.738383838383838476e-01,1.738383838383838476e-01,0.000000000000000000e+00
9.090909090909091717e-01,2.057037908906320378e-01,1.754545454545454741e-01,1.754545454545454741e-01,0.000000000000000000e+00
9.191919191919192267e-01,2.079893885671945941e-01,1.770707070707070729e-01,1.770707070707070729e-01,0.000000000000000000e+00
9.292929292929293927e-01,2.102749862437571782e-01,1.786868686868686995e-01,1.786868686868686995e-01,0.000000000000000000e+00
9.393939393939394478e-01,2.125605839203197622e-01,1.803030303030303261e-01,1.803030303030303261e-01,0.000000000000000000e+00
9.494949494949496138e-01,2.148461815968823740e-01,1.819191919191919526e-01,1.819191919191919526e-01,0.000000000000000000e+00
9.595959595959596689e-01,2.171317792734449303e-01,1.835353535353535515e-01,1.835353535353535515e-01,0.000000000000000000e+00
9.696969696969697239e-01,2.194173769500074866e-01,1.851515151515151503e-01,1.851515151515151503e-01,0.000000000000000000e+00
9.797979797979798899e-01,2.217029746265700707e-01,1.867676767676767768e-01,1.867676767676767768e-01,0.000000000000000000e+00
9.898989898989899450e-01,2.239885723031326548e-01,1.883838383838384034e-01,1.883838383838384034e-01,0.000000000000000000e+00
1.000000000000000000e+00,2.262741699796952111e-01,1.900000000000000022e-01,1.900000000000000022e-01,0.000000000000000000e+00


==> data/postprocessing/Scenario3_lineout_AcidityCompareScenarios_3_h_00000.csv <==
t,l,x,y,z
0.000000000000000000e+00,0.000000000000000000e+00,2.999999999999999889e-02,2.999999999999999889e-02,6.309569755558186444e-08
1.010101010101010187e-02,2.285597676562578420e-03,3.161616161616161852e-02,3.161616161616161852e-02,6.309569755558186444e-08
2.020202020202020374e-02,4.571195353125156839e-03,3.323232323232323121e-02,3.323232323232323121e-02,6.309569755558186444e-08
3.030303030303030387e-02,6.856793029687733958e-03,3.484848484848485084e-02,3.484848484848485084e-02,6.309569755558186444e-08
4.040404040404040747e-02,9.142390706250313678e-03,3.646464646464646353e-02,3.646464646464646353e-02,6.309569755558186444e-08
5.050505050505051108e-02,1.142798838281289080e-02,3.808080808080808316e-02,3.808080808080808316e-02,6.309569755558186444e-08
6.060606060606060774e-02,1.371358605937546792e-02,3.969696969696969585e-02,3.969696969696969585e-02,6.309569755558186444e-08
7.070707070707071829e-02,1.599918373593804677e-02,4.131313131313131548e-02,4.131313131313131548e-02,6.309569755558187767e-08
8.080808080808081495e-02,1.828478141250062736e-02,4.292929292929292817e-02,4.292929292929292817e-02,6.309569755558186444e-08
9.090909090909091161e-02,2.057037908906320101e-02,4.454545454545454086e-02,4.454545454545454086e-02,6.309569755558187767e-08
1.010101010101010222e-01,2.285597676562578159e-02,4.616161616161616743e-02,4.616161616161616743e-02,6.309569755558186444e-08
1.111111111111111188e-01,2.514157444218835524e-02,4.777777777777778012e-02,4.777777777777778012e-02,6.309569755558185120e-08
1.212121212121212155e-01,2.742717211875093583e-02,4.939393939393939281e-02,4.939393939393939281e-02,6.309569755558187767e-08
1.313131313131313260e-01,2.971276979531351642e-02,5.101010101010101244e-02,5.101010101010101244e-02,6.309569755558186444e-08
1.414141414141414366e-01,3.199836747187609354e-02,5.262626262626263207e-02,5.262626262626263207e-02,6.309569755558187767e-08
1.515151515151515194e-01,3.428396514843867066e-02,5.424242424242424476e-02,5.424242424242424476e-02,6.309569755558186444e-08
1.616161616161616299e-01,3.656956282500125471e-02,5.585858585858585745e-02,5.585858585858585745e-02,6.309569755558186444e-08
1.717171717171717404e-01,3.885516050156383183e-02,5.747474747474747708e-02,5.747474747474747708e-02,6.309569755558186444e-08
1.818181818181818232e-01,4.114075817812640201e-02,5.909090909090908977e-02,5.909090909090908977e-02,6.309569755558186444e-08
1.919191919191919338e-01,4.342635585468898607e-02,6.070707070707070940e-02,6.070707070707070940e-02,6.309569755558186444e-08
2.020202020202020443e-01,4.571195353125156319e-02,6.232323232323232903e-02,6.232323232323232903e-02,6.309569755558187767e-08
2.121212121212121271e-01,4.799755120781414031e-02,6.393939393939393478e-02,6.393939393939393478e-02,6.309569755558186444e-08
2.222222222222222376e-01,5.028314888437671049e-02,6.555555555555556135e-02,6.555555555555556135e-02,6.309569755558186444e-08
2.323232323232323482e-01,5.256874656093929454e-02,6.717171717171717404e-02,6.717171717171717404e-02,6.309569755558186444e-08
2.424242424242424310e-01,5.485434423750187166e-02,6.878787878787878673e-02,6.878787878787878673e-02,6.309569755558187767e-08
2.525252525252525415e-01,5.713994191406444878e-02,7.040404040404041330e-02,7.040404040404041330e-02,6.309569755558186444e-08
2.626262626262626521e-01,5.942553959062703284e-02,7.202020202020202599e-02,7.202020202020202599e-02,6.309569755558186444e-08
2.727272727272727626e-01,6.171113726718960996e-02,7.363636363636363869e-02,7.363636363636363869e-02,6.309569755558187767e-08
2.828282828282828731e-01,6.399673494375218707e-02,7.525252525252526525e-02,7.525252525252526525e-02,6.309569755558186444e-08
2.929292929292929282e-01,6.628233262031475725e-02,7.686868686868686407e-02,7.686868686868686407e-02,6.309569755558186444e-08
3.030303030303030387e-01,6.856793029687734131e-02,7.848484848484849064e-02,7.848484848484849064e-02,6.309569755558186444e-08
3.131313131313131493e-01,7.085352797343991149e-02,8.010101010101010333e-02,8.010101010101010333e-02,6.309569755558187767e-08
3.232323232323232598e-01,7.313912565000250943e-02,8.171717171717171602e-02,8.171717171717171602e-02,6.309569755558187767e-08
3.333333333333333703e-01,7.542472332656507961e-02,8.333333333333334259e-02,8.333333333333334259e-02,6.309569755558187767e-08
3.434343434343434809e-01,7.771032100312766366e-02,8.494949494949495528e-02,8.494949494949495528e-02,6.309780973747776767e-08
3.535353535353535914e-01,7.999591867969024772e-02,8.656565656565656797e-02,8.656565656565656797e-02,6.346929616389993477e-08
3.636363636363636465e-01,8.228151635625280402e-02,8.818181818181818066e-02,8.818181818181818066e-02,6.794988148220868498e-08
3.737373737373737570e-01,8.456711403281538808e-02,8.979797979797979335e-02,8.979797979797979335e-02,8.510986207675635366e-08
3.838383838383838675e-01,8.685271170937797214e-02,9.141414141414141992e-02,9.141414141414141992e-02,7.111879584142843524e-08
3.939393939393939781e-01,8.913830938594054232e-02,9.303030303030303261e-02,9.303030303030303261e-02,6.405386459333286360e-08
4.040404040404040886e-01,9.142390706250312638e-02,9.464646464646465918e-02,9.464646464646465918e-02,6.309995299209099278e-08
4.141414141414141992e-01,9.370950473906571043e-02,9.626262626262627187e-02,9.626262626262627187e-02,6.309569755558187767e-08
4.242424242424242542e-01,9.599510241562828061e-02,9.787878787878788456e-02,9.787878787878788456e-02,6.309569755558187767e-08
4.343434343434343647e-01,9.828070009219085079e-02,9.949494949494949725e-02,9.949494949494949725e-02,6.309569755558186444e-08
4.444444444444444753e-01,1.005662977687534210e-01,1.011111111111111099e-01,1.011111111111111099e-01,6.309569755558186444e-08
4.545454545454545858e-01,1.028518954453160189e-01,1.027272727272727365e-01,1.027272727272727365e-01,6.309569755558187767e-08
4.646464646464646964e-01,1.051374931218785891e-01,1.043434343434343492e-01,1.043434343434343492e-01,6.309569755558186444e-08
4.747474747474748069e-01,1.074230907984411870e-01,1.059595959595959758e-01,1.059595959595959758e-01,6.309569755558187767e-08
4.848484848484848619e-01,1.097086884750037433e-01,1.075757575757575746e-01,1.075757575757575746e-01,6.309569755558187767e-08
4.949494949494949725e-01,1.119942861515663274e-01,1.091919191919192011e-01,1.091919191919192011e-01,6.309569755558187767e-08
5.050505050505050830e-01,1.142798838281288976e-01,1.108080808080808138e-01,1.108080808080808138e-01,6.309569755558186444e-08
5.151515151515152491e-01,1.165654815046914955e-01,1.124242424242424404e-01,1.124242424242424404e-01,6.309569755558187767e-08
5.252525252525253041e-01,1.188510791812540657e-01,1.140404040404040531e-01,1.140404040404040531e-01,6.309569755558186444e-08
5.353535353535353591e-01,1.211366768578166220e-01,1.156565656565656519e-01,1.156565656565656519e-01,6.309569755558187767e-08
5.454545454545455252e-01,1.234222745343792199e-01,1.172727272727272785e-01,1.172727272727272785e-01,6.309569755558187767e-08
5.555555555555555802e-01,1.257078722109417901e-01,1.188888888888888912e-01,1.188888888888888912e-01,6.309569755558186444e-08
5.656565656565657463e-01,1.279934698875043741e-01,1.205050505050505177e-01,1.205050505050505177e-01,6.309569755558186444e-08
5.757575757575758013e-01,1.302790675640669582e-01,1.221212121212121304e-01,1.221212121212121304e-01,6.309569755558187767e-08
5.858585858585858563e-01,1.325646652406295145e-01,1.237373737373737431e-01,1.237373737373737431e-01,6.309569755558186444e-08
5.959595959595960224e-01,1.348502629171921263e-01,1.253535353535353836e-01,1.253535353535353836e-01,6.309569755558186444e-08
6.060606060606060774e-01,1.371358605937546826e-01,1.269696969696969546e-01,1.269696969696969546e-01,6.309569755558186444e-08
6.161616161616162435e-01,1.394214582703172667e-01,1.285858585858585812e-01,1.285858585858585812e-01,6.309569755558186444e-08
6.262626262626262985e-01,1.417070559468798230e-01,1.302020202020202078e-01,1.302020202020202078e-01,6.309569755558187767e-08
6.363636363636364646e-01,1.439926536234424348e-01,1.318181818181818343e-01,1.318181818181818343e-01,6.309569755558186444e-08
6.464646464646465196e-01,1.462782513000050189e-01,1.334343434343434609e-01,1.334343434343434609e-01,6.309569755558186444e-08
6.565656565656565746e-01,1.485638489765675752e-01,1.350505050505050597e-01,1.350505050505050597e-01,6.309569755558186444e-08
6.666666666666667407e-01,1.508494466531301592e-01,1.366666666666666863e-01,1.366666666666666863e-01,6.309569755558186444e-08
6.767676767676767957e-01,1.531350443296927155e-01,1.382828282828282851e-01,1.382828282828282851e-01,6.309569755558187767e-08
6.868686868686869618e-01,1.554206420062553273e-01,1.398989898989899117e-01,1.398989898989899117e-01,6.309569755558186444e-08
6.969696969696970168e-01,1.577062396828178836e-01,1.415151515151515382e-01,1.415151515151515382e-01,6.309569755558187767e-08
7.070707070707071829e-01,1.599918373593804954e-01,1.431313131313131648e-01,1.431313131313131648e-01,6.309569755558187767e-08
7.171717171717172379e-01,1.622774350359430517e-01,1.447474747474747636e-01,1.447474747474747636e-01,6.309569755558187767e-08
7.272727272727272929e-01,1.645630327125056080e-01,1.463636363636363624e-01,1.463636363636363624e-01,6.309569755558187767e-08
7.373737373737374590e-01,1.668486303890681921e-01,1.479797979797979890e-01,1.479797979797979890e-01,6.309569755558187767e-08
7.474747474747475140e-01,1.691342280656307762e-01,1.495959595959596156e-01,1.495959595959596156e-01,6.309569755558186444e-08
7.575757575757576801e-01,1.714198257421933602e-01,1.512121212121212421e-01,1.512121212121212421e-01,6.309569755558187767e-08
7.676767676767677351e-01,1.737054234187559443e-01,1.528282828282828409e-01,1.528282828282828409e-01,6.309569755558187767e-08
7.777777777777777901e-01,1.759910210953185006e-01,1.544444444444444398e-01,1.544444444444444398e-01,6.309569755558187767e-08
7.878787878787879562e-01,1.782766187718810846e-01,1.560606060606060663e-01,1.560606060606060663e-01,6.309569755558186444e-08
7.979797979797980112e-01,1.805622164484436687e-01,1.576767676767676929e-01,1.576767676767676929e-01,6.309569755558187767e-08
8.080808080808081773e-01,1.828478141250062528e-01,1.592929292929293195e-01,1.592929292929293195e-01,6.309569755558186444e-08
8.181818181818182323e-01,1.851334118015688091e-01,1.609090909090909183e-01,1.609090909090909183e-01,6.309569755558187767e-08
8.282828282828283983e-01,1.874190094781314209e-01,1.625252525252525448e-01,1.625252525252525448e-01,6.309569755558186444e-08
8.383838383838384534e-01,1.897046071546939772e-01,1.641414141414141437e-01,1.641414141414141437e-01,6.309569755558187767e-08
8.484848484848485084e-01,1.919902048312565612e-01,1.657575757575757702e-01,1.657575757575757702e-01,6.309569755558187767e-08
8.585858585858586745e-01,1.942758025078191453e-01,1.673737373737373968e-01,1.673737373737373968e-01,6.309569755558186444e-08
8.686868686868687295e-01,1.965614001843817016e-01,1.689898989898989956e-01,1.689898989898989956e-01,6.309569755558186444e-08
8.787878787878788955e-01,1.988469978609442856e-01,1.706060606060606222e-01,1.706060606060606222e-01,6.309569755558187767e-08
8.888888888888889506e-01,2.011325955375068419e-01,1.722222222222222210e-01,1.722222222222222210e-01,6.309569755558187767e-08
8.989898989898991166e-01,2.034181932140694260e-01,1.738383838383838476e-01,1.738383838383838476e-01,6.309569755558186444e-08
9.090909090909091717e-01,2.057037908906320378e-01,1.754545454545454741e-01,1.754545454545454741e-01,6.309569755558189091e-08
9.191919191919192267e-01,2.079893885671945941e-01,1.770707070707070729e-01,1.770707070707070729e-01,6.309569755558187767e-08
9.292929292929293927e-01,2.102749862437571782e-01,1.786868686868686995e-01,1.786868686868686995e-01,6.309569755558186444e-08
9.393939393939394478e-01,2.125605839203197622e-01,1.803030303030303261e-01,1.803030303030303261e-01,6.309569755558187767e-08
9.494949494949496138e-01,2.148461815968823740e-01,1.819191919191919526e-01,1.819191919191919526e-01,6.309569755558187767e-08
9.595959595959596689e-01,2.171317792734449303e-01,1.835353535353535515e-01,1.835353535353535515e-01,6.309569755558186444e-08
9.696969696969697239e-01,2.194173769500074866e-01,1.851515151515151503e-01,1.851515151515151503e-01,6.309569755558187767e-08
9.797979797979798899e-01,2.217029746265700707e-01,1.867676767676767768e-01,1.867676767676767768e-01,6.309569755558186444e-08
9.898989898989899450e-01,2.239885723031326548e-01,1.883838383838384034e-01,1.883838383838384034e-01,6.309569755558187767e-08
1.000000000000000000e+00,2.262741699796952111e-01,1.900000000000000022e-01,1.900000000000000022e-01,6.309569755558186444e-08


==> data/postprocessing/Scenario3_lineout_AcidityCompareScenarios_3_h_00052.csv <==
t,l,x,y,z
0.000000000000000000e+00,0.000000000000000000e+00,2.999999999999999889e-02,2.999999999999999889e-02,6.309569755558186444e-08
1.010101010101010187e-02,2.285597676562578420e-03,3.161616161616161852e-02,3.161616161616161852e-02,6.309569755558186444e-08
2.020202020202020374e-02,4.571195353125156839e-03,3.323232323232323121e-02,3.323232323232323121e-02,6.309569755558186444e-08
3.030303030303030387e-02,6.856793029687733958e-03,3.484848484848485084e-02,3.484848484848485084e-02,6.309569755558186444e-08
4.040404040404040747e-02,9.142390706250313678e-03,3.646464646464646353e-02,3.646464646464646353e-02,6.309569755558186444e-08
5.050505050505051108e-02,1.142798838281289080e-02,3.808080808080808316e-02,3.808080808080808316e-02,6.309569755558186444e-08
6.060606060606060774e-02,1.371358605937546792e-02,3.969696969696969585e-02,3.969696969696969585e-02,6.309569755558186444e-08
7.070707070707071829e-02,1.599918373593804677e-02,4.131313131313131548e-02,4.131313131313131548e-02,6.309569755558187767e-08
8.080808080808081495e-02,1.828478141250062736e-02,4.292929292929292817e-02,4.292929292929292817e-02,6.309569755558186444e-08
9.090909090909091161e-02,2.057037908906320101e-02,4.454545454545454086e-02,4.454545454545454086e-02,6.309569755558187767e-08
1.010101010101010222e-01,2.285597676562578159e-02,4.616161616161616743e-02,4.616161616161616743e-02,6.309569755558186444e-08
1.111111111111111188e-01,2.514157444218835524e-02,4.777777777777778012e-02,4.777777777777778012e-02,6.309569755558185120e-08
1.212121212121212155e-01,2.742717211875093583e-02,4.939393939393939281e-02,4.939393939393939281e-02,6.309569755558187767e-08
1.313131313131313260e-01,2.971276979531351642e-02,5.101010101010101244e-02,5.101010101010101244e-02,6.309569755558186444e-08
1.414141414141414366e-01,3.199836747187609354e-02,5.262626262626263207e-02,5.262626262626263207e-02,6.309569755558187767e-08
1.515151515151515194e-01,3.428396514843867066e-02,5.424242424242424476e-02,5.424242424242424476e-02,6.309569755558186444e-08
1.616161616161616299e-01,3.656956282500125471e-02,5.585858585858585745e-02,5.585858585858585745e-02,6.309569755558186444e-08
1.717171717171717404e-01,3.885516050156383183e-02,5.747474747474747708e-02,5.747474747474747708e-02,6.309569755558186444e-08
1.818181818181818232e-01,4.114075817812640201e-02,5.909090909090908977e-02,5.909090909090908977e-02,6.309569755558186444e-08
1.919191919191919338e-01,4.342635585468898607e-02,6.070707070707070940e-02,6.070707070707070940e-02,6.309576505010518102e-08
2.020202020202020443e-01,4.571195353125156319e-02,6.232323232323232903e-02,6.232323232323232903e-02,6.309625210219996356e-08
2.121212121212121271e-01,4.799755120781414031e-02,6.393939393939393478e-02,6.393939393939393478e-02,6.309651964482578910e-08
2.222222222222222376e-01,5.028314888437671049e-02,6.555555555555556135e-02,6.555555555555556135e-02,6.309741347184411224e-08
2.323232323232323482e-01,5.256874656093929454e-02,6.717171717171717404e-02,6.717171717171717404e-02,6.309945557554758262e-08
2.424242424242424310e-01,5.485434423750187166e-02,6.878787878787878673e-02,6.878787878787878673e-02,6.310389757398638825e-08
2.525252525252525415e-01,5.713994191406444878e-02,7.040404040404041330e-02,7.040404040404041330e-02,6.311335772650311229e-08
2.626262626262626521e-01,5.942553959062703284e-02,7.202020202020202599e-02,7.202020202020202599e-02,6.313342968744706429e-08
2.727272727272727626e-01,6.171113726718960996e-02,7.363636363636363869e-02,7.363636363636363869e-02,6.318139772439464597e-08
2.828282828282828731e-01,6.399673494375218707e-02,7.525252525252526525e-02,7.525252525252526525e-02,6.328784898101529058e-08
2.929292929292929282e-01,6.628233262031475725e-02,7.686868686868686407e-02,7.686868686868686407e-02,6.352163412938867711e-08
3.030303030303030387e-01,6.856793029687734131e-02,7.848484848484849064e-02,7.848484848484849064e-02,6.403873315118666540e-08
3.131313131313131493e-01,7.085352797343991149e-02,8.010101010101010333e-02,8.010101010101010333e-02,6.516543007399330388e-08
3.232323232323232598e-01,7.313912565000250943e-02,8.171717171717171602e-02,8.171717171717171602e-02,6.792586355996375534e-08
3.333333333333333703e-01,7.542472332656507961e-02,8.333333333333334259e-02,8.333333333333334259e-02,7.464748138925973929e-08
3.434343434343434809e-01,7.771032100312766366e-02,8.494949494949495528e-02,8.494949494949495528e-02,8.857170256345241606e-08
3.535353535353535914e-01,7.999591867969024772e-02,8.656565656565656797e-02,8.656565656565656797e-02,1.069139616805418894e-07
3.636363636363636465e-01,8.228151635625280402e-02,8.818181818181818066e-02,8.818181818181818066e-02,1.211081175020719528e-07
3.737373737373737570e-01,8.456711403281538808e-02,8.979797979797979335e-02,8.979797979797979335e-02,1.253707222653089192e-07
3.838383838383838675e-01,8.685271170937797214e-02,9.141414141414141992e-02,9.141414141414141992e-02,1.217655718146863328e-07
3.939393939393939781e-01,8.913830938594054232e-02,9.303030303030303261e-02,9.303030303030303261e-02,1.108240253953167864e-07
4.040404040404040886e-01,9.142390706250312638e-02,9.464646464646465918e-02,9.464646464646465918e-02,9.491797465619931108e-08
4.141414141414141992e-01,9.370950473906571043e-02,9.626262626262627187e-02,9.626262626262627187e-02,7.899468313397495161e-08
4.242424242424242542e-01,9.599510241562828061e-02,9.787878787878788456e-02,9.787878787878788456e-02,6.999583873155581551e-08
4.343434343434343647e-01,9.828070009219085079e-02,9.949494949494949725e-02,9.949494949494949725e-02,6.622212171427275968e-08
4.444444444444444753e-01,1.005662977687534210e-01,1.011111111111111099e-01,1.011111111111111099e-01,6.449870827796683211e-08
4.545454545454545858e-01,1.028518954453160189e-01,1.027272727272727365e-01,1.027272727272727365e-01,6.371728272091075185e-08
4.646464646464646964e-01,1.051374931218785891e-01,1.043434343434343492e-01,1.043434343434343492e-01,6.336678303124869438e-08
4.747474747474748069e-01,1.074230907984411870e-01,1.059595959595959758e-01,1.059595959595959758e-01,6.321542619135115913e-08
4.848484848484848619e-01,1.097086884750037433e-01,1.075757575757575746e-01,1.075757575757575746e-01,6.315225268277383945e-08
4.949494949494949725e-01,1.119942861515663274e-01,1.091919191919192011e-01,1.091919191919192011e-01,6.312199050137004235e-08
5.050505050505050830e-01,1.142798838281288976e-01,1.108080808080808138e-01,1.108080808080808138e-01,6.310774129979746346e-08
5.151515151515152491e-01,1.165654815046914955e-01,1.124242424242424404e-01,1.124242424242424404e-01,6.310114877881543946e-08
5.252525252525253041e-01,1.188510791812540657e-01,1.140404040404040531e-01,1.140404040404040531e-01,6.309815282396029496e-08
5.353535353535353591e-01,1.211366768578166220e-01,1.156565656565656519e-01,1.156565656565656519e-01,6.309686962725329559e-08
5.454545454545455252e-01,1.234222745343792199e-01,1.172727272727272785e-01,1.172727272727272785e-01,6.309625406950974006e-08
5.555555555555555802e-01,1.257078722109417901e-01,1.188888888888888912e-01,1.188888888888888912e-01,6.309595905303190713e-08
5.656565656565657463e-01,1.279934698875043741e-01,1.205050505050505177e-01,1.205050505050505177e-01,6.309581942015694561e-08
5.757575757575758013e-01,1.302790675640669582e-01,1.221212121212121304e-01,1.221212121212121304e-01,6.309575184134074824e-08
5.858585858585858563e-01,1.325646652406295145e-01,1.237373737373737431e-01,1.237373737373737431e-01,6.309572272655161153e-08
5.959595959595960224e-01,1.348502629171921263e-01,1.253535353535353836e-01,1.253535353535353836e-01,6.309570925442829035e-08
6.060606060606060774e-01,1.371358605937546826e-01,1.269696969696969546e-01,1.269696969696969546e-01,6.309570466100922204e-08
6.161616161616162435e-01,1.394214582703172667e-01,1.285858585858585812e-01,1.285858585858585812e-01,6.309570466100922204e-08
6.262626262626262985e-01,1.417070559468798230e-01,1.302020202020202078e-01,1.302020202020202078e-01,6.309570329807705427e-08
6.363636363636364646e-01,1.439926536234424348e-01,1.318181818181818343e-01,1.318181818181818343e-01,6.309569761430550723e-08
6.464646464646465196e-01,1.462782513000050189e-01,1.334343434343434609e-01,1.334343434343434609e-01,6.309569755558186444e-08
6.565656565656565746e-01,1.485638489765675752e-01,1.350505050505050597e-01,1.350505050505050597e-01,6.309569755558186444e-08
6.666666666666667407e-01,1.508494466531301592e-01,1.366666666666666863e-01,1.366666666666666863e-01,6.309569755558186444e-08
6.767676767676767957e-01,1.531350443296927155e-01,1.382828282828282851e-01,1.382828282828282851e-01,6.309569755558187767e-08
6.868686868686869618e-01,1.554206420062553273e-01,1.398989898989899117e-01,1.398989898989899117e-01,6.309569755558186444e-08
6.969696969696970168e-01,1.577062396828178836e-01,1.415151515151515382e-01,1.415151515151515382e-01,6.309569755558187767e-08
7.070707070707071829e-01,1.599918373593804954e-01,1.431313131313131648e-01,1.431313131313131648e-01,6.309569755558187767e-08
7.171717171717172379e-01,1.622774350359430517e-01,1.447474747474747636e-01,1.447474747474747636e-01,6.309569755558187767e-08
7.272727272727272929e-01,1.645630327125056080e-01,1.463636363636363624e-01,1.463636363636363624e-01,6.309569755558187767e-08
7.373737373737374590e-01,1.668486303890681921e-01,1.479797979797979890e-01,1.479797979797979890e-01,6.309569755558187767e-08
7.474747474747475140e-01,1.691342280656307762e-01,1.495959595959596156e-01,1.495959595959596156e-01,6.309569755558186444e-08
7.575757575757576801e-01,1.714198257421933602e-01,1.512121212121212421e-01,1.512121212121212421e-01,6.309569755558187767e-08
7.676767676767677351e-01,1.737054234187559443e-01,1.528282828282828409e-01,1.528282828282828409e-01,6.309569755558187767e-08
7.777777777777777901e-01,1.759910210953185006e-01,1.544444444444444398e-01,1.544444444444444398e-01,6.309569755558187767e-08
7.878787878787879562e-01,1.782766187718810846e-01,1.560606060606060663e-01,1.560606060606060663e-01,6.309569755558186444e-08
7.979797979797980112e-01,1.805622164484436687e-01,1.576767676767676929e-01,1.576767676767676929e-01,6.309569755558187767e-08
8.080808080808081773e-01,1.828478141250062528e-01,1.592929292929293195e-01,1.592929292929293195e-01,6.309569755558186444e-08
8.181818181818182323e-01,1.851334118015688091e-01,1.609090909090909183e-01,1.609090909090909183e-01,6.309569755558187767e-08
8.282828282828283983e-01,1.874190094781314209e-01,1.625252525252525448e-01,1.625252525252525448e-01,6.309569755558186444e-08
8.383838383838384534e-01,1.897046071546939772e-01,1.641414141414141437e-01,1.641414141414141437e-01,6.309569755558187767e-08
8.484848484848485084e-01,1.919902048312565612e-01,1.657575757575757702e-01,1.657575757575757702e-01,6.309569755558187767e-08
8.585858585858586745e-01,1.942758025078191453e-01,1.673737373737373968e-01,1.673737373737373968e-01,6.309569755558186444e-08
8.686868686868687295e-01,1.965614001843817016e-01,1.689898989898989956e-01,1.689898989898989956e-01,6.309569755558186444e-08
8.787878787878788955e-01,1.988469978609442856e-01,1.706060606060606222e-01,1.706060606060606222e-01,6.309569755558187767e-08
8.888888888888889506e-01,2.011325955375068419e-01,1.722222222222222210e-01,1.722222222222222210e-01,6.309569755558187767e-08
8.989898989898991166e-01,2.034181932140694260e-01,1.738383838383838476e-01,1.738383838383838476e-01,6.309569755558186444e-08
9.090909090909091717e-01,2.057037908906320378e-01,1.754545454545454741e-01,1.754545454545454741e-01,6.309569755558189091e-08
9.191919191919192267e-01,2.079893885671945941e-01,1.770707070707070729e-01,1.770707070707070729e-01,6.309569755558187767e-08
9.292929292929293927e-01,2.102749862437571782e-01,1.786868686868686995e-01,1.786868686868686995e-01,6.309569755558186444e-08
9.393939393939394478e-01,2.125605839203197622e-01,1.803030303030303261e-01,1.803030303030303261e-01,6.309569755558187767e-08
9.494949494949496138e-01,2.148461815968823740e-01,1.819191919191919526e-01,1.819191919191919526e-01,6.309569755558187767e-08
9.595959595959596689e-01,2.171317792734449303e-01,1.835353535353535515e-01,1.835353535353535515e-01,6.309569755558186444e-08
9.696969696969697239e-01,2.194173769500074866e-01,1.851515151515151503e-01,1.851515151515151503e-01,6.309569755558187767e-08
9.797979797979798899e-01,2.217029746265700707e-01,1.867676767676767768e-01,1.867676767676767768e-01,6.309569755558186444e-08
9.898989898989899450e-01,2.239885723031326548e-01,1.883838383838384034e-01,1.883838383838384034e-01,6.309569755558187767e-08
1.000000000000000000e+00,2.262741699796952111e-01,1.900000000000000022e-01,1.900000000000000022e-01,6.309569755558186444e-08


==> data/postprocessing/Scenario3_lineout_AcidityCompareScenarios_3_h_00104.csv <==
t,l,x,y,z
0.000000000000000000e+00,0.000000000000000000e+00,2.999999999999999889e-02,2.999999999999999889e-02,6.309569755558186444e-08
1.010101010101010187e-02,2.285597676562578420e-03,3.161616161616161852e-02,3.161616161616161852e-02,6.309569755558186444e-08
2.020202020202020374e-02,4.571195353125156839e-03,3.323232323232323121e-02,3.323232323232323121e-02,6.309569755558186444e-08
3.030303030303030387e-02,6.856793029687733958e-03,3.484848484848485084e-02,3.484848484848485084e-02,6.309569755558186444e-08
4.040404040404040747e-02,9.142390706250313678e-03,3.646464646464646353e-02,3.646464646464646353e-02,6.309569755558186444e-08
5.050505050505051108e-02,1.142798838281289080e-02,3.808080808080808316e-02,3.808080808080808316e-02,6.309569755558186444e-08
6.060606060606060774e-02,1.371358605937546792e-02,3.969696969696969585e-02,3.969696969696969585e-02,6.309569755558186444e-08
7.070707070707071829e-02,1.599918373593804677e-02,4.131313131313131548e-02,4.131313131313131548e-02,6.309569755558187767e-08
8.080808080808081495e-02,1.828478141250062736e-02,4.292929292929292817e-02,4.292929292929292817e-02,6.309569755558186444e-08
9.090909090909091161e-02,2.057037908906320101e-02,4.454545454545454086e-02,4.454545454545454086e-02,6.309569755558187767e-08
1.010101010101010222e-01,2.285597676562578159e-02,4.616161616161616743e-02,4.616161616161616743e-02,6.309569755558186444e-08
1.111111111111111188e-01,2.514157444218835524e-02,4.777777777777778012e-02,4.777777777777778012e-02,6.309569755558185120e-08
1.212121212121212155e-01,2.742717211875093583e-02,4.939393939393939281e-02,4.939393939393939281e-02,6.309569755558187767e-08
1.313131313131313260e-01,2.971276979531351642e-02,5.101010101010101244e-02,5.101010101010101244e-02,6.309569755558186444e-08
1.414141414141414366e-01,3.199836747187609354e-02,5.262626262626263207e-02,5.262626262626263207e-02,6.309569755558187767e-08
1.515151515151515194e-01,3.428396514843867066e-02,5.424242424242424476e-02,5.424242424242424476e-02,6.309569755558186444e-08
1.616161616161616299e-01,3.656956282500125471e-02,5.585858585858585745e-02,5.585858585858585745e-02,6.309569755558186444e-08
1.717171717171717404e-01,3.885516050156383183e-02,5.747474747474747708e-02,5.747474747474747708e-02,6.309569755558186444e-08
1.818181818181818232e-01,4.114075817812640201e-02,5.909090909090908977e-02,5.909090909090908977e-02,6.309569755558186444e-08
1.919191919191919338e-01,4.342635585468898607e-02,6.070707070707070940e-02,6.070707070707070940e-02,6.309764690398570879e-08
2.020202020202020443e-01,4.571195353125156319e-02,6.232323232323232903e-02,6.232323232323232903e-02,6.311170852217965466e-08
2.121212121212121271e-01,4.799755120781414031e-02,6.393939393939393478e-02,6.393939393939393478e-02,6.311929338173134741e-08
2.222222222222222376e-01,5.028314888437671049e-02,6.555555555555556135e-02,6.555555555555556135e-02,6.314489385121805394e-08
2.323232323232323482e-01,5.256874656093929454e-02,6.717171717171717404e-02,6.717171717171717404e-02,6.320330573497078761e-08
2.424242424242424310e-01,5.485434423750187166e-02,6.878787878787878673e-02,6.878787878787878673e-02,6.332978380593149963e-08
2.525252525252525415e-01,5.713994191406444878e-02,7.040404040404041330e-02,7.040404040404041330e-02,6.359806191889693746e-08
2.626262626262626521e-01,5.942553959062703284e-02,7.202020202020202599e-02,7.202020202020202599e-02,6.416434761362917337e-08
2.727272727272727626e-01,6.171113726718960996e-02,7.363636363636363869e-02,7.363636363636363869e-02,6.550959264982563594e-08
2.828282828282828731e-01,6.399673494375218707e-02,7.525252525252526525e-02,7.525252525252526525e-02,6.847181067015079402e-08
2.929292929292929282e-01,6.628233262031475725e-02,7.686868686868686407e-02,7.686868686868686407e-02,7.490596386013026764e-08
3.030303030303030387e-01,6.856793029687734131e-02,7.848484848484849064e-02,7.848484848484849064e-02,8.835821659954243251e-08
3.131313131313131493e-01,7.085352797343991149e-02,8.010101010101010333e-02,8.010101010101010333e-02,1.107639055526419724e-07
3.232323232323232598e-01,7.313912565000250943e-02,8.171717171717171602e-02,8.171717171717171602e-02,1.338559028866380303e-07
3.333333333333333703e-01,7.542472332656507961e-02,8.333333333333334259e-02,8.333333333333334259e-02,1.525985226368276547e-07
3.434343434343434809e-01,7.771032100312766366e-02,8.494949494949495528e-02,8.494949494949495528e-02,1.666286965852058634e-07
3.535353535353535914e-01,7.999591867969024772e-02,8.656565656565656797e-02,8.656565656565656797e-02,1.771957685976204161e-07
3.636363636363636465e-01,8.228151635625280402e-02,8.818181818181818066e-02,8.818181818181818066e-02,1.847982743621199252e-07
3.737373737373737570e-01,8.456711403281538808e-02,8.979797979797979335e-02,8.979797979797979335e-02,1.870983241394449525e-07
3.838383838383838675e-01,8.685271170937797214e-02,9.141414141414141992e-02,9.141414141414141992e-02,1.858686891433836380e-07
3.939393939393939781e-01,8.913830938594054232e-02,9.303030303030303261e-02,9.303030303030303261e-02,1.810578349534133627e-07
4.040404040404040886e-01,9.142390706250312638e-02,9.464646464646465918e-02,9.464646464646465918e-02,1.731284962133804500e-07
4.141414141414141992e-01,9.370950473906571043e-02,9.626262626262627187e-02,9.626262626262627187e-02,1.589280287722675206e-07
4.242424242424242542e-01,9.599510241562828061e-02,9.787878787878788456e-02,9.787878787878788456e-02,1.360854711837374921e-07
4.343434343434343647e-01,9.828070009219085079e-02,9.949494949494949725e-02,9.949494949494949725e-02,1.106271699460124855e-07
4.444444444444444753e-01,1.005662977687534210e-01,1.011111111111111099e-01,1.011111111111111099e-01,8.877732918361297686e-08
4.545454545454545858e-01,1.028518954453160189e-01,1.027272727272727365e-01,1.027272727272727365e-01,7.508267692741790987e-08
4.646464646464646964e-01,1.051374931218785891e-01,1.043434343434343492e-01,1.043434343434343492e-01,6.841030163424210627e-08
4.747474747474748069e-01,1.074230907984411870e-01,1.059595959595959758e-01,1.059595959595959758e-01,6.547467761526111052e-08
4.848484848484848619e-01,1.097086884750037433e-01,1.075757575757575746e-01,1.075757575757575746e-01,6.423157278765338159e-08
4.949494949494949725e-01,1.119942861515663274e-01,1.091919191919192011e-01,1.091919191919192011e-01,6.362812098798301909e-08
5.050505050505050830e-01,1.142798838281288976e-01,1.108080808080808138e-01,1.108080808080808138e-01,6.334118841309275871e-08
5.151515151515152491e-01,1.165654815046914955e-01,1.124242424242424404e-01,1.124242424242424404e-01,6.320737337662498899e-08
5.252525252525253041e-01,1.188510791812540657e-01,1.140404040404040531e-01,1.140404040404040531e-01,6.314619969594054256e-08
5.353535353535353591e-01,1.211366768578166220e-01,1.156565656565656519e-01,1.156565656565656519e-01,6.311987598139593933e-08
5.454545454545455252e-01,1.234222745343792199e-01,1.172727272727272785e-01,1.172727272727272785e-01,6.310718187259978181e-08
5.555555555555555802e-01,1.257078722109417901e-01,1.188888888888888912e-01,1.188888888888888912e-01,6.310106794657486481e-08
5.656565656565657463e-01,1.279934698875043741e-01,1.205050505050505177e-01,1.205050505050505177e-01,6.309816584391249435e-08
5.757575757575758013e-01,1.302790675640669582e-01,1.221212121212121304e-01,1.221212121212121304e-01,6.309680926529988536e-08
5.858585858585858563e-01,1.325646652406295145e-01,1.237373737373737431e-01,1.237373737373737431e-01,6.309622453356499584e-08
5.959595959595960224e-01,1.348502629171921263e-01,1.253535353535353836e-01,1.253535353535353836e-01,6.309594766523145103e-08
6.060606060606060774e-01,1.371358605937546826e-01,1.269696969696969546e-01,1.269696969696969546e-01,6.309581297156587947e-08
6.161616161616162435e-01,1.394214582703172667e-01,1.285858585858585812e-01,1.285858585858585812e-01,6.309574962583255696e-08
6.262626262626262985e-01,1.417070559468798230e-01,1.302020202020202078e-01,1.302020202020202078e-01,6.309572325142691960e-08
6.363636363636364646e-01,1.439926536234424348e-01,1.318181818181818343e-01,1.318181818181818343e-01,6.309571188388386523e-08
6.464646464646465196e-01,1.462782513000050189e-01,1.334343434343434609e-01,1.334343434343434609e-01,6.309570522938887019e-08
6.565656565656565746e-01,1.485638489765675752e-01,1.350505050505050597e-01,1.350505050505050597e-01,6.309570466100922204e-08
6.666666666666667407e-01,1.508494466531301592e-01,1.366666666666666863e-01,1.366666666666666863e-01,6.309570071355792720e-08
6.767676767676767957e-01,1.531350443296927155e-01,1.382828282828282851e-01,1.382828282828282851e-01,6.309569755558187767e-08
6.868686868686869618e-01,1.554206420062553273e-01,1.398989898989899117e-01,1.398989898989899117e-01,6.309569755558186444e-08
6.969696969696970168e-01,1.577062396828178836e-01,1.415151515151515382e-01,1.415151515151515382e-01,6.309569755558187767e-08
7.070707070707071829e-01,1.599918373593804954e-01,1.431313131313131648e-01,1.431313131313131648e-01,6.309569755558187767e-08
7.171717171717172379e-01,1.622774350359430517e-01,1.447474747474747636e-01,1.447474747474747636e-01,6.309569755558187767e-08
7.272727272727272929e-01,1.645630327125056080e-01,1.463636363636363624e-01,1.463636363636363624e-01,6.309569755558187767e-08
7.373737373737374590e-01,1.668486303890681921e-01,1.479797979797979890e-01,1.479797979797979890e-01,6.309569755558187767e-08
7.474747474747475140e-01,1.691342280656307762e-01,1.495959595959596156e-01,1.495959595959596156e-01,6.309569755558186444e-08
7.575757575757576801e-01,1.714198257421933602e-01,1.512121212121212421e-01,1.512121212121212421e-01,6.309569755558187767e-08
7.676767676767677351e-01,1.737054234187559443e-01,1.528282828282828409e-01,1.528282828282828409e-01,6.309569755558187767e-08
7.777777777777777901e-01,1.759910210953185006e-01,1.544444444444444398e-01,1.544444444444444398e-01,6.309569755558187767e-08
7.878787878787879562e-01,1.782766187718810846e-01,1.560606060606060663e-01,1.560606060606060663e-01,6.309569755558186444e-08
7.979797979797980112e-01,1.805622164484436687e-01,1.576767676767676929e-01,1.576767676767676929e-01,6.309569755558187767e-08
8.080808080808081773e-01,1.828478141250062528e-01,1.592929292929293195e-01,1.592929292929293195e-01,6.309569755558186444e-08
8.181818181818182323e-01,1.851334118015688091e-01,1.609090909090909183e-01,1.609090909090909183e-01,6.309569755558187767e-08
8.282828282828283983e-01,1.874190094781314209e-01,1.625252525252525448e-01,1.625252525252525448e-01,6.309569755558186444e-08
8.383838383838384534e-01,1.897046071546939772e-01,1.641414141414141437e-01,1.641414141414141437e-01,6.309569755558187767e-08
8.484848484848485084e-01,1.919902048312565612e-01,1.657575757575757702e-01,1.657575757575757702e-01,6.309569755558187767e-08
8.585858585858586745e-01,1.942758025078191453e-01,1.673737373737373968e-01,1.673737373737373968e-01,6.309569755558186444e-08
8.686868686868687295e-01,1.965614001843817016e-01,1.689898989898989956e-01,1.689898989898989956e-01,6.309569755558186444e-08
8.787878787878788955e-01,1.988469978609442856e-01,1.706060606060606222e-01,1.706060606060606222e-01,6.309569755558187767e-08
8.888888888888889506e-01,2.011325955375068419e-01,1.722222222222222210e-01,1.722222222222222210e-01,6.309569755558187767e-08
8.989898989898991166e-01,2.034181932140694260e-01,1.738383838383838476e-01,1.738383838383838476e-01,6.309569755558186444e-08
9.090909090909091717e-01,2.057037908906320378e-01,1.754545454545454741e-01,1.754545454545454741e-01,6.309569755558189091e-08
9.191919191919192267e-01,2.079893885671945941e-01,1.770707070707070729e-01,1.770707070707070729e-01,6.309569755558187767e-08
9.292929292929293927e-01,2.102749862437571782e-01,1.786868686868686995e-01,1.786868686868686995e-01,6.309569755558186444e-08
9.393939393939394478e-01,2.125605839203197622e-01,1.803030303030303261e-01,1.803030303030303261e-01,6.309569755558187767e-08
9.494949494949496138e-01,2.148461815968823740e-01,1.819191919191919526e-01,1.819191919191919526e-01,6.309569755558187767e-08
9.595959595959596689e-01,2.171317792734449303e-01,1.835353535353535515e-01,1.835353535353535515e-01,6.309569755558186444e-08
9.696969696969697239e-01,2.194173769500074866e-01,1.851515151515151503e-01,1.851515151515151503e-01,6.309569755558187767e-08
9.797979797979798899e-01,2.217029746265700707e-01,1.867676767676767768e-01,1.867676767676767768e-01,6.309569755558186444e-08
9.898989898989899450e-01,2.239885723031326548e-01,1.883838383838384034e-01,1.883838383838384034e-01,6.309569755558187767e-08
1.000000000000000000e+00,2.262741699796952111e-01,1.900000000000000022e-01,1.900000000000000022e-01,6.309569755558186444e-08


==> data/postprocessing/Scenario3_lineout_AcidityCompareScenarios_3_n_00000.csv <==
t,l,x,y,z
0.000000000000000000e+00,0.000000000000000000e+00,2.999999999999999889e-02,2.999999999999999889e-02,0.000000000000000000e+00
1.010101010101010187e-02,2.285597676562578420e-03,3.161616161616161852e-02,3.161616161616161852e-02,0.000000000000000000e+00
2.020202020202020374e-02,4.571195353125156839e-03,3.323232323232323121e-02,3.323232323232323121e-02,0.000000000000000000e+00
3.030303030303030387e-02,6.856793029687733958e-03,3.484848484848485084e-02,3.484848484848485084e-02,0.000000000000000000e+00
4.040404040404040747e-02,9.142390706250313678e-03,3.646464646464646353e-02,3.646464646464646353e-02,0.000000000000000000e+00
5.050505050505051108e-02,1.142798838281289080e-02,3.808080808080808316e-02,3.808080808080808316e-02,0.000000000000000000e+00
6.060606060606060774e-02,1.371358605937546792e-02,3.969696969696969585e-02,3.969696969696969585e-02,0.000000000000000000e+00
7.070707070707071829e-02,1.599918373593804677e-02,4.131313131313131548e-02,4.131313131313131548e-02,0.000000000000000000e+00
8.080808080808081495e-02,1.828478141250062736e-02,4.292929292929292817e-02,4.292929292929292817e-02,0.000000000000000000e+00
9.090909090909091161e-02,2.057037908906320101e-02,4.454545454545454086e-02,4.454545454545454086e-02,0.000000000000000000e+00
1.010101010101010222e-01,2.285597676562578159e-02,4.616161616161616743e-02,4.616161616161616743e-02,0.000000000000000000e+00
1.111111111111111188e-01,2.514157444218835524e-02,4.777777777777778012e-02,4.777777777777778012e-02,0.000000000000000000e+00
1.212121212121212155e-01,2.742717211875093583e-02,4.939393939393939281e-02,4.939393939393939281e-02,0.000000000000000000e+00
1.313131313131313260e-01,2.971276979531351642e-02,5.101010101010101244e-02,5.101010101010101244e-02,0.000000000000000000e+00
1.414141414141414366e-01,3.199836747187609354e-02,5.262626262626263207e-02,5.262626262626263207e-02,0.000000000000000000e+00
1.515151515151515194e-01,3.428396514843867066e-02,5.424242424242424476e-02,5.424242424242424476e-02,0.000000000000000000e+00
1.616161616161616299e-01,3.656956282500125471e-02,5.585858585858585745e-02,5.585858585858585745e-02,0.000000000000000000e+00
1.717171717171717404e-01,3.885516050156383183e-02,5.747474747474747708e-02,5.747474747474747708e-02,0.000000000000000000e+00
1.818181818181818232e-01,4.114075817812640201e-02,5.909090909090908977e-02,5.909090909090908977e-02,0.000000000000000000e+00
1.919191919191919338e-01,4.342635585468898607e-02,6.070707070707070940e-02,6.070707070707070940e-02,0.000000000000000000e+00
2.020202020202020443e-01,4.571195353125156319e-02,6.232323232323232903e-02,6.232323232323232903e-02,0.000000000000000000e+00
2.121212121212121271e-01,4.799755120781414031e-02,6.393939393939393478e-02,6.393939393939393478e-02,0.000000000000000000e+00
2.222222222222222376e-01,5.028314888437671049e-02,6.555555555555556135e-02,6.555555555555556135e-02,0.000000000000000000e+00
2.323232323232323482e-01,5.256874656093929454e-02,6.717171717171717404e-02,6.717171717171717404e-02,0.000000000000000000e+00
2.424242424242424310e-01,5.485434423750187166e-02,6.878787878787878673e-02,6.878787878787878673e-02,0.000000000000000000e+00
2.525252525252525415e-01,5.713994191406444878e-02,7.040404040404041330e-02,7.040404040404041330e-02,0.000000000000000000e+00
2.626262626262626521e-01,5.942553959062703284e-02,7.202020202020202599e-02,7.202020202020202599e-02,0.000000000000000000e+00
2.727272727272727626e-01,6.171113726718960996e-02,7.363636363636363869e-02,7.363636363636363869e-02,0.000000000000000000e+00
2.828282828282828731e-01,6.399673494375218707e-02,7.525252525252526525e-02,7.525252525252526525e-02,0.000000000000000000e+00
2.929292929292929282e-01,6.628233262031475725e-02,7.686868686868686407e-02,7.686868686868686407e-02,0.000000000000000000e+00
3.030303030303030387e-01,6.856793029687734131e-02,7.848484848484849064e-02,7.848484848484849064e-02,0.000000000000000000e+00
3.131313131313131493e-01,7.085352797343991149e-02,8.010101010101010333e-02,8.010101010101010333e-02,0.000000000000000000e+00
3.232323232323232598e-01,7.313912565000250943e-02,8.171717171717171602e-02,8.171717171717171602e-02,0.000000000000000000e+00
3.333333333333333703e-01,7.542472332656507961e-02,8.333333333333334259e-02,8.333333333333334259e-02,0.000000000000000000e+00
3.434343434343434809e-01,7.771032100312766366e-02,8.494949494949495528e-02,8.494949494949495528e-02,0.000000000000000000e+00
3.535353535353535914e-01,7.999591867969024772e-02,8.656565656565656797e-02,8.656565656565656797e-02,0.000000000000000000e+00
3.636363636363636465e-01,8.228151635625280402e-02,8.818181818181818066e-02,8.818181818181818066e-02,0.000000000000000000e+00
3.737373737373737570e-01,8.456711403281538808e-02,8.979797979797979335e-02,8.979797979797979335e-02,0.000000000000000000e+00
3.838383838383838675e-01,8.685271170937797214e-02,9.141414141414141992e-02,9.141414141414141992e-02,0.000000000000000000e+00
3.939393939393939781e-01,8.913830938594054232e-02,9.303030303030303261e-02,9.303030303030303261e-02,0.000000000000000000e+00
4.040404040404040886e-01,9.142390706250312638e-02,9.464646464646465918e-02,9.464646464646465918e-02,0.000000000000000000e+00
4.141414141414141992e-01,9.370950473906571043e-02,9.626262626262627187e-02,9.626262626262627187e-02,0.000000000000000000e+00
4.242424242424242542e-01,9.599510241562828061e-02,9.787878787878788456e-02,9.787878787878788456e-02,0.000000000000000000e+00
4.343434343434343647e-01,9.828070009219085079e-02,9.949494949494949725e-02,9.949494949494949725e-02,0.000000000000000000e+00
4.444444444444444753e-01,1.005662977687534210e-01,1.011111111111111099e-01,1.011111111111111099e-01,0.000000000000000000e+00
4.545454545454545858e-01,1.028518954453160189e-01,1.027272727272727365e-01,1.027272727272727365e-01,0.000000000000000000e+00
4.646464646464646964e-01,1.051374931218785891e-01,1.043434343434343492e-01,1.043434343434343492e-01,0.000000000000000000e+00
4.747474747474748069e-01,1.074230907984411870e-01,1.059595959595959758e-01,1.059595959595959758e-01,0.000000000000000000e+00
4.848484848484848619e-01,1.097086884750037433e-01,1.075757575757575746e-01,1.075757575757575746e-01,0.000000000000000000e+00
4.949494949494949725e-01,1.119942861515663274e-01,1.091919191919192011e-01,1.091919191919192011e-01,0.000000000000000000e+00
5.050505050505050830e-01,1.142798838281288976e-01,1.108080808080808138e-01,1.108080808080808138e-01,0.000000000000000000e+00
5.151515151515152491e-01,1.165654815046914955e-01,1.124242424242424404e-01,1.124242424242424404e-01,0.000000000000000000e+00
5.252525252525253041e-01,1.188510791812540657e-01,1.140404040404040531e-01,1.140404040404040531e-01,0.000000000000000000e+00
5.353535353535353591e-01,1.211366768578166220e-01,1.156565656565656519e-01,1.156565656565656519e-01,0.000000000000000000e+00
5.454545454545455252e-01,1.234222745343792199e-01,1.172727272727272785e-01,1.172727272727272785e-01,0.000000000000000000e+00
5.555555555555555802e-01,1.257078722109417901e-01,1.188888888888888912e-01,1.188888888888888912e-01,0.000000000000000000e+00
5.656565656565657463e-01,1.279934698875043741e-01,1.205050505050505177e-01,1.205050505050505177e-01,0.000000000000000000e+00
5.757575757575758013e-01,1.302790675640669582e-01,1.221212121212121304e-01,1.221212121212121304e-01,0.000000000000000000e+00
5.858585858585858563e-01,1.325646652406295145e-01,1.237373737373737431e-01,1.237373737373737431e-01,0.000000000000000000e+00
5.959595959595960224e-01,1.348502629171921263e-01,1.253535353535353836e-01,1.253535353535353836e-01,0.000000000000000000e+00
6.060606060606060774e-01,1.371358605937546826e-01,1.269696969696969546e-01,1.269696969696969546e-01,0.000000000000000000e+00
6.161616161616162435e-01,1.394214582703172667e-01,1.285858585858585812e-01,1.285858585858585812e-01,0.000000000000000000e+00
6.262626262626262985e-01,1.417070559468798230e-01,1.302020202020202078e-01,1.302020202020202078e-01,0.000000000000000000e+00
6.363636363636364646e-01,1.439926536234424348e-01,1.318181818181818343e-01,1.318181818181818343e-01,0.000000000000000000e+00
6.464646464646465196e-01,1.462782513000050189e-01,1.334343434343434609e-01,1.334343434343434609e-01,0.000000000000000000e+00
6.565656565656565746e-01,1.485638489765675752e-01,1.350505050505050597e-01,1.350505050505050597e-01,0.000000000000000000e+00
6.666666666666667407e-01,1.508494466531301592e-01,1.366666666666666863e-01,1.366666666666666863e-01,0.000000000000000000e+00
6.767676767676767957e-01,1.531350443296927155e-01,1.382828282828282851e-01,1.382828282828282851e-01,0.000000000000000000e+00
6.868686868686869618e-01,1.554206420062553273e-01,1.398989898989899117e-01,1.398989898989899117e-01,0.000000000000000000e+00
6.969696969696970168e-01,1.577062396828178836e-01,1.415151515151515382e-01,1.415151515151515382e-01,0.000000000000000000e+00
7.070707070707071829e-01,1.599918373593804954e-01,1.431313131313131648e-01,1.431313131313131648e-01,0.000000000000000000e+00
7.171717171717172379e-01,1.622774350359430517e-01,1.447474747474747636e-01,1.447474747474747636e-01,0.000000000000000000e+00
7.272727272727272929e-01,1.645630327125056080e-01,1.463636363636363624e-01,1.463636363636363624e-01,0.000000000000000000e+00
7.373737373737374590e-01,1.668486303890681921e-01,1.479797979797979890e-01,1.479797979797979890e-01,0.000000000000000000e+00
7.474747474747475140e-01,1.691342280656307762e-01,1.495959595959596156e-01,1.495959595959596156e-01,0.000000000000000000e+00
7.575757575757576801e-01,1.714198257421933602e-01,1.512121212121212421e-01,1.512121212121212421e-01,0.000000000000000000e+00
7.676767676767677351e-01,1.737054234187559443e-01,1.528282828282828409e-01,1.528282828282828409e-01,0.000000000000000000e+00
7.777777777777777901e-01,1.759910210953185006e-01,1.544444444444444398e-01,1.544444444444444398e-01,0.000000000000000000e+00
7.878787878787879562e-01,1.782766187718810846e-01,1.560606060606060663e-01,1.560606060606060663e-01,0.000000000000000000e+00
7.979797979797980112e-01,1.805622164484436687e-01,1.576767676767676929e-01,1.576767676767676929e-01,0.000000000000000000e+00
8.080808080808081773e-01,1.828478141250062528e-01,1.592929292929293195e-01,1.592929292929293195e-01,0.000000000000000000e+00
8.181818181818182323e-01,1.851334118015688091e-01,1.609090909090909183e-01,1.609090909090909183e-01,0.000000000000000000e+00
8.282828282828283983e-01,1.874190094781314209e-01,1.625252525252525448e-01,1.625252525252525448e-01,0.000000000000000000e+00
8.383838383838384534e-01,1.897046071546939772e-01,1.641414141414141437e-01,1.641414141414141437e-01,0.000000000000000000e+00
8.484848484848485084e-01,1.919902048312565612e-01,1.657575757575757702e-01,1.657575757575757702e-01,0.000000000000000000e+00
8.585858585858586745e-01,1.942758025078191453e-01,1.673737373737373968e-01,1.673737373737373968e-01,0.000000000000000000e+00
8.686868686868687295e-01,1.965614001843817016e-01,1.689898989898989956e-01,1.689898989898989956e-01,0.000000000000000000e+00
8.787878787878788955e-01,1.988469978609442856e-01,1.706060606060606222e-01,1.706060606060606222e-01,0.000000000000000000e+00
8.888888888888889506e-01,2.011325955375068419e-01,1.722222222222222210e-01,1.722222222222222210e-01,0.000000000000000000e+00
8.989898989898991166e-01,2.034181932140694260e-01,1.738383838383838476e-01,1.738383838383838476e-01,0.000000000000000000e+00
9.090909090909091717e-01,2.057037908906320378e-01,1.754545454545454741e-01,1.754545454545454741e-01,0.000000000000000000e+00
9.191919191919192267e-01,2.079893885671945941e-01,1.770707070707070729e-01,1.770707070707070729e-01,0.000000000000000000e+00
9.292929292929293927e-01,2.102749862437571782e-01,1.786868686868686995e-01,1.786868686868686995e-01,0.000000000000000000e+00
9.393939393939394478e-01,2.125605839203197622e-01,1.803030303030303261e-01,1.803030303030303261e-01,0.000000000000000000e+00
9.494949494949496138e-01,2.148461815968823740e-01,1.819191919191919526e-01,1.819191919191919526e-01,0.000000000000000000e+00
9.595959595959596689e-01,2.171317792734449303e-01,1.835353535353535515e-01,1.835353535353535515e-01,0.000000000000000000e+00
9.696969696969697239e-01,2.194173769500074866e-01,1.851515151515151503e-01,1.851515151515151503e-01,0.000000000000000000e+00
9.797979797979798899e-01,2.217029746265700707e-01,1.867676767676767768e-01,1.867676767676767768e-01,0.000000000000000000e+00
9.898989898989899450e-01,2.239885723031326548e-01,1.883838383838384034e-01,1.883838383838384034e-01,0.000000000000000000e+00
1.000000000000000000e+00,2.262741699796952111e-01,1.900000000000000022e-01,1.900000000000000022e-01,0.000000000000000000e+00


==> data/postprocessing/Scenario3_lineout_AcidityCompareScenarios_3_n_00052.csv <==
t,l,x,y,z
0.000000000000000000e+00,0.000000000000000000e+00,2.999999999999999889e-02,2.999999999999999889e-02,0.000000000000000000e+00
1.010101010101010187e-02,2.285597676562578420e-03,3.161616161616161852e-02,3.161616161616161852e-02,0.000000000000000000e+00
2.020202020202020374e-02,4.571195353125156839e-03,3.323232323232323121e-02,3.323232323232323121e-02,0.000000000000000000e+00
3.030303030303030387e-02,6.856793029687733958e-03,3.484848484848485084e-02,3.484848484848485084e-02,0.000000000000000000e+00
4.040404040404040747e-02,9.142390706250313678e-03,3.646464646464646353e-02,3.646464646464646353e-02,0.000000000000000000e+00
5.050505050505051108e-02,1.142798838281289080e-02,3.808080808080808316e-02,3.808080808080808316e-02,0.000000000000000000e+00
6.060606060606060774e-02,1.371358605937546792e-02,3.969696969696969585e-02,3.969696969696969585e-02,0.000000000000000000e+00
7.070707070707071829e-02,1.599918373593804677e-02,4.131313131313131548e-02,4.131313131313131548e-02,0.000000000000000000e+00
8.080808080808081495e-02,1.828478141250062736e-02,4.292929292929292817e-02,4.292929292929292817e-02,0.000000000000000000e+00
9.090909090909091161e-02,2.057037908906320101e-02,4.454545454545454086e-02,4.454545454545454086e-02,0.000000000000000000e+00
1.010101010101010222e-01,2.285597676562578159e-02,4.616161616161616743e-02,4.616161616161616743e-02,0.000000000000000000e+00
1.111111111111111188e-01,2.514157444218835524e-02,4.777777777777778012e-02,4.777777777777778012e-02,0.000000000000000000e+00
1.212121212121212155e-01,2.742717211875093583e-02,4.939393939393939281e-02,4.939393939393939281e-02,0.000000000000000000e+00
1.313131313131313260e-01,2.971276979531351642e-02,5.101010101010101244e-02,5.101010101010101244e-02,0.000000000000000000e+00
1.414141414141414366e-01,3.199836747187609354e-02,5.262626262626263207e-02,5.262626262626263207e-02,0.000000000000000000e+00
1.515151515151515194e-01,3.428396514843867066e-02,5.424242424242424476e-02,5.424242424242424476e-02,0.000000000000000000e+00
1.616161616161616299e-01,3.656956282500125471e-02,5.585858585858585745e-02,5.585858585858585745e-02,0.000000000000000000e+00
1.717171717171717404e-01,3.885516050156383183e-02,5.747474747474747708e-02,5.747474747474747708e-02,0.000000000000000000e+00
1.818181818181818232e-01,4.114075817812640201e-02,5.909090909090908977e-02,5.909090909090908977e-02,0.000000000000000000e+00
1.919191919191919338e-01,4.342635585468898607e-02,6.070707070707070940e-02,6.070707070707070940e-02,-2.407327541065626425e-37
2.020202020202020443e-01,4.571195353125156319e-02,6.232323232323232903e-02,6.232323232323232903e-02,5.635563450641063785e-35
2.121212121212121271e-01,4.799755120781414031e-02,6.393939393939393478e-02,6.393939393939393478e-02,6.680386676755681717e-35
2.222222222222222376e-01,5.028314888437671049e-02,6.555555555555556135e-02,6.555555555555556135e-02,2.451618570717822311e-35
2.323232323232323482e-01,5.256874656093929454e-02,6.717171717171717404e-02,6.717171717171717404e-02,3.012681974534467109e-34
2.424242424242424310e-01,5.485434423750187166e-02,6.878787878787878673e-02,6.878787878787878673e-02,9.353019474437243290e-31
2.525252525252525415e-01,5.713994191406444878e-02,7.040404040404041330e-02,7.040404040404041330e-02,2.280691238333139958e-27
2.626262626262626521e-01,5.942553959062703284e-02,7.202020202020202599e-02,7.202020202020202599e-02,2.713257505022096458e-25
2.727272727272727626e-01,6.171113726718960996e-02,7.363636363636363869e-02,7.363636363636363869e-02,3.993177146936005417e-22
2.828282828282828731e-01,6.399673494375218707e-02,7.525252525252526525e-02,7.525252525252526525e-02,3.044712434326231212e-18
2.929292929292929282e-01,6.628233262031475725e-02,7.686868686868686407e-02,7.686868686868686407e-02,1.201628816247276004e-14
3.030303030303030387e-01,6.856793029687734131e-02,7.848484848484849064e-02,7.848484848484849064e-02,2.698138995237753960e-11
3.131313131313131493e-01,7.085352797343991149e-02,8.010101010101010333e-02,8.010101010101010333e-02,1.218905672114903696e-08
3.232323232323232598e-01,7.313912565000250943e-02,8.171717171717171602e-02,8.171717171717171602e-02,2.271047014451263174e-06
3.333333333333333703e-01,7.542472332656507961e-02,8.333333333333334259e-02,8.333333333333334259e-02,1.564554849957613958e-03
3.434343434343434809e-01,7.771032100312766366e-02,8.494949494949495528e-02,8.494949494949495528e-02,5.179770892834525964e-02
3.535353535353535914e-01,7.999591867969024772e-02,8.656565656565656797e-02,8.656565656565656797e-02,2.532287790017868079e-01
3.636363636363636465e-01,8.228151635625280402e-02,8.818181818181818066e-02,8.818181818181818066e-02,5.205995835584369402e-01
3.737373737373737570e-01,8.456711403281538808e-02,8.979797979797979335e-02,8.979797979797979335e-02,6.143537583276273972e-01
3.838383838383838675e-01,8.685271170937797214e-02,9.141414141414141992e-02,9.141414141414141992e-02,5.112030240054162844e-01
3.939393939393939781e-01,8.913830938594054232e-02,9.303030303030303261e-02,9.303030303030303261e-02,3.013515546866958328e-01
4.040404040404040886e-01,9.142390706250312638e-02,9.464646464646465918e-02,9.464646464646465918e-02,9.913269241114835983e-02
4.141414141414141992e-01,9.370950473906571043e-02,9.626262626262627187e-02,9.626262626262627187e-02,5.684694813482876231e-03
4.242424242424242542e-01,9.599510241562828061e-02,9.787878787878788456e-02,9.787878787878788456e-02,8.006649855710235594e-05
4.343434343434343647e-01,9.828070009219085079e-02,9.949494949494949725e-02,9.949494949494949725e-02,8.812481024755557728e-07
4.444444444444444753e-01,1.005662977687534210e-01,1.011111111111111099e-01,1.011111111111111099e-01,6.087275801903846135e-10
4.545454545454545858e-01,1.028518954453160189e-01,1.027272727272727365e-01,1.027272727272727365e-01,8.355098605468361744e-14
4.646464646464646964e-01,1.051374931218785891e-01,1.043434343434343492e-01,1.043434343434343492e-01,8.416819123036709198e-18
4.747474747474748069e-01,1.074230907984411870e-01,1.059595959595959758e-01,1.059595959595959758e-01,9.286902055261941099e-21
4.848484848484848619e-01,1.097086884750037433e-01,1.075757575757575746e-01,1.075757575757575746e-01,4.581307434772738034e-23
4.949494949494949725e-01,1.119942861515663274e-01,1.091919191919192011e-01,1.091919191919192011e-01,1.260840812179864371e-26
5.050505050505050830e-01,1.142798838281288976e-01,1.108080808080808138e-01,1.108080808080808138e-01,1.568604000727147090e-30
5.151515151515152491e-01,1.165654815046914955e-01,1.124242424242424404e-01,1.124242424242424404e-01,1.851137720075054132e-34
5.252525252525253041e-01,1.188510791812540657e-01,1.140404040404040531e-01,1.140404040404040531e-01,2.018962171219192684e-38
5.353535353535353591e-01,1.211366768578166220e-01,1.156565656565656519e-01,1.156565656565656519e-01,6.201341874117322661e-40
5.454545454545455252e-01,1.234222745343792199e-01,1.172727272727272785e-01,1.172727272727272785e-01,0.000000000000000000e+00
5.555555555555555802e-01,1.257078722109417901e-01,1.188888888888888912e-01,1.188888888888888912e-01,0.000000000000000000e+00
5.656565656565657463e-01,1.279934698875043741e-01,1.205050505050505177e-01,1.205050505050505177e-01,0.000000000000000000e+00
5.757575757575758013e-01,1.302790675640669582e-01,1.221212121212121304e-01,1.221212121212121304e-01,0.000000000000000000e+00
5.858585858585858563e-01,1.325646652406295145e-01,1.237373737373737431e-01,1.237373737373737431e-01,0.000000000000000000e+00
5.959595959595960224e-01,1.348502629171921263e-01,1.253535353535353836e-01,1.253535353535353836e-01,0.000000000000000000e+00
6.060606060606060774e-01,1.371358605937546826e-01,1.269696969696969546e-01,1.269696969696969546e-01,0.000000000000000000e+00
6.161616161616162435e-01,1.394214582703172667e-01,1.285858585858585812e-01,1.285858585858585812e-01,0.000000000000000000e+00
6.262626262626262985e-01,1.417070559468798230e-01,1.302020202020202078e-01,1.302020202020202078e-01,0.000000000000000000e+00
6.363636363636364646e-01,1.439926536234424348e-01,1.318181818181818343e-01,1.318181818181818343e-01,0.000000000000000000e+00
6.464646464646465196e-01,1.462782513000050189e-01,1.334343434343434609e-01,1.334343434343434609e-01,0.000000000000000000e+00
6.565656565656565746e-01,1.485638489765675752e-01,1.350505050505050597e-01,1.350505050505050597e-01,0.000000000000000000e+00
6.666666666666667407e-01,1.508494466531301592e-01,1.366666666666666863e-01,1.366666666666666863e-01,0.000000000000000000e+00
6.767676767676767957e-01,1.531350443296927155e-01,1.382828282828282851e-01,1.382828282828282851e-01,0.000000000000000000e+00
6.868686868686869618e-01,1.554206420062553273e-01,1.398989898989899117e-01,1.398989898989899117e-01,0.000000000000000000e+00
6.969696969696970168e-01,1.577062396828178836e-01,1.415151515151515382e-01,1.415151515151515382e-01,0.000000000000000000e+00
7.070707070707071829e-01,1.599918373593804954e-01,1.431313131313131648e-01,1.431313131313131648e-01,0.000000000000000000e+00
7.171717171717172379e-01,1.622774350359430517e-01,1.447474747474747636e-01,1.447474747474747636e-01,0.000000000000000000e+00
7.272727272727272929e-01,1.645630327125056080e-01,1.463636363636363624e-01,1.463636363636363624e-01,0.000000000000000000e+00
7.373737373737374590e-01,1.668486303890681921e-01,1.479797979797979890e-01,1.479797979797979890e-01,0.000000000000000000e+00
7.474747474747475140e-01,1.691342280656307762e-01,1.495959595959596156e-01,1.495959595959596156e-01,0.000000000000000000e+00
7.575757575757576801e-01,1.714198257421933602e-01,1.512121212121212421e-01,1.512121212121212421e-01,0.000000000000000000e+00
7.676767676767677351e-01,1.737054234187559443e-01,1.528282828282828409e-01,1.528282828282828409e-01,0.000000000000000000e+00
7.777777777777777901e-01,1.759910210953185006e-01,1.544444444444444398e-01,1.544444444444444398e-01,0.000000000000000000e+00
7.878787878787879562e-01,1.782766187718810846e-01,1.560606060606060663e-01,1.560606060606060663e-01,0.000000000000000000e+00
7.979797979797980112e-01,1.805622164484436687e-01,1.576767676767676929e-01,1.576767676767676929e-01,0.000000000000000000e+00
8.080808080808081773e-01,1.828478141250062528e-01,1.592929292929293195e-01,1.592929292929293195e-01,0.000000000000000000e+00
8.181818181818182323e-01,1.851334118015688091e-01,1.609090909090909183e-01,1.609090909090909183e-01,0.000000000000000000e+00
8.282828282828283983e-01,1.874190094781314209e-01,1.625252525252525448e-01,1.625252525252525448e-01,0.000000000000000000e+00
8.383838383838384534e-01,1.897046071546939772e-01,1.641414141414141437e-01,1.641414141414141437e-01,0.000000000000000000e+00
8.484848484848485084e-01,1.919902048312565612e-01,1.657575757575757702e-01,1.657575757575757702e-01,0.000000000000000000e+00
8.585858585858586745e-01,1.942758025078191453e-01,1.673737373737373968e-01,1.673737373737373968e-01,0.000000000000000000e+00
8.686868686868687295e-01,1.965614001843817016e-01,1.689898989898989956e-01,1.689898989898989956e-01,0.000000000000000000e+00
8.787878787878788955e-01,1.988469978609442856e-01,1.706060606060606222e-01,1.706060606060606222e-01,0.000000000000000000e+00
8.888888888888889506e-01,2.011325955375068419e-01,1.722222222222222210e-01,1.722222222222222210e-01,0.000000000000000000e+00
8.989898989898991166e-01,2.034181932140694260e-01,1.738383838383838476e-01,1.738383838383838476e-01,0.000000000000000000e+00
9.090909090909091717e-01,2.057037908906320378e-01,1.754545454545454741e-01,1.754545454545454741e-01,0.000000000000000000e+00
9.191919191919192267e-01,2.079893885671945941e-01,1.770707070707070729e-01,1.770707070707070729e-01,0.000000000000000000e+00
9.292929292929293927e-01,2.102749862437571782e-01,1.786868686868686995e-01,1.786868686868686995e-01,0.000000000000000000e+00
9.393939393939394478e-01,2.125605839203197622e-01,1.803030303030303261e-01,1.803030303030303261e-01,0.000000000000000000e+00
9.494949494949496138e-01,2.148461815968823740e-01,1.819191919191919526e-01,1.819191919191919526e-01,0.000000000000000000e+00
9.595959595959596689e-01,2.171317792734449303e-01,1.835353535353535515e-01,1.835353535353535515e-01,0.000000000000000000e+00
9.696969696969697239e-01,2.194173769500074866e-01,1.851515151515151503e-01,1.851515151515151503e-01,0.000000000000000000e+00
9.797979797979798899e-01,2.217029746265700707e-01,1.867676767676767768e-01,1.867676767676767768e-01,0.000000000000000000e+00
9.898989898989899450e-01,2.239885723031326548e-01,1.883838383838384034e-01,1.883838383838384034e-01,0.000000000000000000e+00
1.000000000000000000e+00,2.262741699796952111e-01,1.900000000000000022e-01,1.900000000000000022e-01,0.000000000000000000e+00


==> data/postprocessing/Scenario3_lineout_AcidityCompareScenarios_3_n_00104.csv <==
t,l,x,y,z
0.000000000000000000e+00,0.000000000000000000e+00,2.999999999999999889e-02,2.999999999999999889e-02,0.000000000000000000e+00
1.010101010101010187e-02,2.285597676562578420e-03,3.161616161616161852e-02,3.161616161616161852e-02,0.000000000000000000e+00
2.020202020202020374e-02,4.571195353125156839e-03,3.323232323232323121e-02,3.323232323232323121e-02,0.000000000000000000e+00
3.030303030303030387e-02,6.856793029687733958e-03,3.484848484848485084e-02,3.484848484848485084e-02,0.000000000000000000e+00
4.040404040404040747e-02,9.142390706250313678e-03,3.646464646464646353e-02,3.646464646464646353e-02,0.000000000000000000e+00
5.050505050505051108e-02,1.142798838281289080e-02,3.808080808080808316e-02,3.808080808080808316e-02,0.000000000000000000e+00
6.060606060606060774e-02,1.371358605937546792e-02,3.969696969696969585e-02,3.969696969696969585e-02,0.000000000000000000e+00
7.070707070707071829e-02,1.599918373593804677e-02,4.131313131313131548e-02,4.131313131313131548e-02,0.000000000000000000e+00
8.080808080808081495e-02,1.828478141250062736e-02,4.292929292929292817e-02,4.292929292929292817e-02,0.000000000000000000e+00
9.090909090909091161e-02,2.057037908906320101e-02,4.454545454545454086e-02,4.454545454545454086e-02,0.000000000000000000e+00
1.010101010101010222e-01,2.285597676562578159e-02,4.616161616161616743e-02,4.616161616161616743e-02,0.000000000000000000e+00
1.111111111111111188e-01,2.514157444218835524e-02,4.777777777777778012e-02,4.777777777777778012e-02,0.000000000000000000e+00
1.212121212121212155e-01,2.742717211875093583e-02,4.939393939393939281e-02,4.939393939393939281e-02,0.000000000000000000e+00
1.313131313131313260e-01,2.971276979531351642e-02,5.101010101010101244e-02,5.101010101010101244e-02,0.000000000000000000e+00
1.414141414141414366e-01,3.199836747187609354e-02,5.262626262626263207e-02,5.262626262626263207e-02,0.000000000000000000e+00
1.515151515151515194e-01,3.428396514843867066e-02,5.424242424242424476e-02,5.424242424242424476e-02,0.000000000000000000e+00
1.616161616161616299e-01,3.656956282500125471e-02,5.585858585858585745e-02,5.585858585858585745e-02,0.000000000000000000e+00
1.717171717171717404e-01,3.885516050156383183e-02,5.747474747474747708e-02,5.747474747474747708e-02,0.000000000000000000e+00
1.818181818181818232e-01,4.114075817812640201e-02,5.909090909090908977e-02,5.909090909090908977e-02,0.000000000000000000e+00
1.919191919191919338e-01,4.342635585468898607e-02,6.070707070707070940e-02,6.070707070707070940e-02,7.894828420001431539e-35
2.020202020202020443e-01,4.571195353125156319e-02,6.232323232323232903e-02,6.232323232323232903e-02,4.748278528994429842e-32
2.121212121212121271e-01,4.799755120781414031e-02,6.393939393939393478e-02,6.393939393939393478e-02,4.411912833184024719e-31
2.222222222222222376e-01,5.028314888437671049e-02,6.555555555555556135e-02,6.555555555555556135e-02,3.645109545366514820e-27
2.323232323232323482e-01,5.256874656093929454e-02,6.717171717171717404e-02,6.717171717171717404e-02,2.261500445159970044e-23
2.424242424242424310e-01,5.485434423750187166e-02,6.878787878787878673e-02,6.878787878787878673e-02,1.203782987228503885e-19
2.525252525252525415e-01,5.713994191406444878e-02,7.040404040404041330e-02,7.040404040404041330e-02,5.012315326538415651e-16
2.626262626262626521e-01,5.942553959062703284e-02,7.202020202020202599e-02,7.202020202020202599e-02,6.929699054272917579e-14
2.727272727272727626e-01,6.171113726718960996e-02,7.363636363636363869e-02,7.363636363636363869e-02,1.510745494450191990e-10
2.828282828282828731e-01,6.399673494375218707e-02,7.525252525252526525e-02,7.525252525252526525e-02,8.917946112668112667e-07
2.929292929292929282e-01,6.628233262031475725e-02,7.686868686868686407e-02,7.686868686868686407e-02,5.975844791716614047e-04
3.030303030303030387e-01,6.856793029687734131e-02,7.848484848484849064e-02,7.848484848484849064e-02,2.110041779439126436e-02
3.131313131313131493e-01,7.085352797343991149e-02,8.010101010101010333e-02,8.010101010101010333e-02,1.621050656566890569e-01
3.232323232323232598e-01,7.313912565000250943e-02,8.171717171717171602e-02,8.171717171717171602e-02,4.537564270640549458e-01
3.333333333333333703e-01,7.542472332656507961e-02,8.333333333333334259e-02,8.333333333333334259e-02,6.330796305120328649e-01
3.434343434343434809e-01,7.771032100312766366e-02,8.494949494949495528e-02,8.494949494949495528e-02,7.205176800541885918e-01
3.535353535353535914e-01,7.999591867969024772e-02,8.656565656565656797e-02,8.656565656565656797e-02,7.444437955967093679e-01
3.636363636363636465e-01,8.228151635625280402e-02,8.818181818181818066e-02,8.818181818181818066e-02,7.647607923111042760e-01
3.737373737373737570e-01,8.456711403281538808e-02,8.979797979797979335e-02,8.979797979797979335e-02,7.857271260740628094e-01
3.838383838383838675e-01,8.685271170937797214e-02,9.141414141414141992e-02,9.141414141414141992e-02,7.468211284987191778e-01
3.939393939393939781e-01,8.913830938594054232e-02,9.303030303030303261e-02,9.303030303030303261e-02,7.121592467999551257e-01
4.040404040404040886e-01,9.142390706250312638e-02,9.464646464646465918e-02,9.464646464646465918e-02,6.876692018419394703e-01
4.141414141414141992e-01,9.370950473906571043e-02,9.626262626262627187e-02,9.626262626262627187e-02,5.907311505887886671e-01
4.242424242424242542e-01,9.599510241562828061e-02,9.787878787878788456e-02,9.787878787878788456e-02,3.902443461180221673e-01
4.343434343434343647e-01,9.828070009219085079e-02,9.949494949494949725e-02,9.949494949494949725e-02,1.458915991323677663e-01
4.444444444444444753e-01,1.005662977687534210e-01,1.011111111111111099e-01,1.011111111111111099e-01,2.284181800953419272e-02
4.545454545454545858e-01,1.028518954453160189e-01,1.027272727272727365e-01,1.027272727272727365e-01,6.744365174726913706e-04
4.646464646464646964e-01,1.051374931218785891e-01,1.043434343434343492e-01,1.043434343434343492e-01,1.370016733287283125e-06
4.747474747474748069e-01,1.074230907984411870e-01,1.059595959595959758e-01,1.059595959595959758e-01,2.518362125345513169e-09
4.848484848484848619e-01,1.097086884750037433e-01,1.075757575757575746e-01,1.075757575757575746e-01,2.159229901909481075e-11
4.949494949494949725e-01,1.119942861515663274e-01,1.091919191919192011e-01,1.091919191919192011e-01,6.228847389872214700e-15
5.050505050505050830e-01,1.142798838281288976e-01,1.108080808080808138e-01,1.108080808080808138e-01,5.677819177948258488e-19
5.151515151515152491e-01,1.165654815046914955e-01,1.124242424242424404e-01,1.124242424242424404e-01,4.865340476933620524e-23
5.252525252525253041e-01,1.188510791812540657e-01,1.140404040404040531e-01,1.140404040404040531e-01,3.958394166952935222e-27
5.353535353535353591e-01,1.211366768578166220e-01,1.156565656565656519e-01,1.156565656565656519e-01,1.290464511901043723e-28
5.454545454545455252e-01,1.234222745343792199e-01,1.172727272727272785e-01,1.172727272727272785e-01,3.418242827826511612e-32
5.555555555555555802e-01,1.257078722109417901e-01,1.188888888888888912e-01,1.188888888888888912e-01,3.843484591167468065e-36
5.656565656565657463e-01,1.279934698875043741e-01,1.205050505050505177e-01,1.205050505050505177e-01,0.000000000000000000e+00
5.757575757575758013e-01,1.302790675640669582e-01,1.221212121212121304e-01,1.221212121212121304e-01,0.000000000000000000e+00
5.858585858585858563e-01,1.325646652406295145e-01,1.237373737373737431e-01,1.237373737373737431e-01,0.000000000000000000e+00
5.959595959595960224e-01,1.348502629171921263e-01,1.253535353535353836e-01,1.253535353535353836e-01,0.000000000000000000e+00
6.060606060606060774e-01,1.371358605937546826e-01,1.269696969696969546e-01,1.269696969696969546e-01,0.000000000000000000e+00
6.161616161616162435e-01,1.394214582703172667e-01,1.285858585858585812e-01,1.285858585858585812e-01,0.000000000000000000e+00
6.262626262626262985e-01,1.417070559468798230e-01,1.302020202020202078e-01,1.302020202020202078e-01,0.000000000000000000e+00
6.363636363636364646e-01,1.439926536234424348e-01,1.318181818181818343e-01,1.318181818181818343e-01,0.000000000000000000e+00
6.464646464646465196e-01,1.462782513000050189e-01,1.334343434343434609e-01,1.334343434343434609e-01,0.000000000000000000e+00
6.565656565656565746e-01,1.485638489765675752e-01,1.350505050505050597e-01,1.350505050505050597e-01,0.000000000000000000e+00
6.666666666666667407e-01,1.508494466531301592e-01,1.366666666666666863e-01,1.366666666666666863e-01,0.000000000000000000e+00
6.767676767676767957e-01,1.531350443296927155e-01,1.382828282828282851e-01,1.382828282828282851e-01,0.000000000000000000e+00
6.868686868686869618e-01,1.554206420062553273e-01,1.398989898989899117e-01,1.398989898989899117e-01,0.000000000000000000e+00
6.969696969696970168e-01,1.577062396828178836e-01,1.415151515151515382e-01,1.415151515151515382e-01,0.000000000000000000e+00
7.070707070707071829e-01,1.599918373593804954e-01,1.431313131313131648e-01,1.431313131313131648e-01,0.000000000000000000e+00
7.171717171717172379e-01,1.622774350359430517e-01,1.447474747474747636e-01,1.447474747474747636e-01,0.000000000000000000e+00
7.272727272727272929e-01,1.645630327125056080e-01,1.463636363636363624e-01,1.463636363636363624e-01,0.000000000000000000e+00
7.373737373737374590e-01,1.668486303890681921e-01,1.479797979797979890e-01,1.479797979797979890e-01,0.000000000000000000e+00
7.474747474747475140e-01,1.691342280656307762e-01,1.495959595959596156e-01,1.495959595959596156e-01,0.000000000000000000e+00
7.575757575757576801e-01,1.714198257421933602e-01,1.512121212121212421e-01,1.512121212121212421e-01,0.000000000000000000e+00
7.676767676767677351e-01,1.737054234187559443e-01,1.528282828282828409e-01,1.528282828282828409e-01,0.000000000000000000e+00
7.777777777777777901e-01,1.759910210953185006e-01,1.544444444444444398e-01,1.544444444444444398e-01,0.000000000000000000e+00
7.878787878787879562e-01,1.782766187718810846e-01,1.560606060606060663e-01,1.560606060606060663e-01,0.000000000000000000e+00
7.979797979797980112e-01,1.805622164484436687e-01,1.576767676767676929e-01,1.576767676767676929e-01,0.000000000000000000e+00
8.080808080808081773e-01,1.828478141250062528e-01,1.592929292929293195e-01,1.592929292929293195e-01,0.000000000000000000e+00
8.181818181818182323e-01,1.851334118015688091e-01,1.609090909090909183e-01,1.609090909090909183e-01,0.000000000000000000e+00
8.282828282828283983e-01,1.874190094781314209e-01,1.625252525252525448e-01,1.625252525252525448e-01,0.000000000000000000e+00
8.383838383838384534e-01,1.897046071546939772e-01,1.641414141414141437e-01,1.641414141414141437e-01,0.000000000000000000e+00
8.484848484848485084e-01,1.919902048312565612e-01,1.657575757575757702e-01,1.657575757575757702e-01,0.000000000000000000e+00
8.585858585858586745e-01,1.942758025078191453e-01,1.673737373737373968e-01,1.673737373737373968e-01,0.000000000000000000e+00
8.686868686868687295e-01,1.965614001843817016e-01,1.689898989898989956e-01,1.689898989898989956e-01,0.000000000000000000e+00
8.787878787878788955e-01,1.988469978609442856e-01,1.706060606060606222e-01,1.706060606060606222e-01,0.000000000000000000e+00
8.888888888888889506e-01,2.011325955375068419e-01,1.722222222222222210e-01,1.722222222222222210e-01,0.000000000000000000e+00
8.989898989898991166e-01,2.034181932140694260e-01,1.738383838383838476e-01,1.738383838383838476e-01,0.000000000000000000e+00
9.090909090909091717e-01,2.057037908906320378e-01,1.754545454545454741e-01,1.754545454545454741e-01,0.000000000000000000e+00
9.191919191919192267e-01,2.079893885671945941e-01,1.770707070707070729e-01,1.770707070707070729e-01,0.000000000000000000e+00
9.292929292929293927e-01,2.102749862437571782e-01,1.786868686868686995e-01,1.786868686868686995e-01,0.000000000000000000e+00
9.393939393939394478e-01,2.125605839203197622e-01,1.803030303030303261e-01,1.803030303030303261e-01,0.000000000000000000e+00
9.494949494949496138e-01,2.148461815968823740e-01,1.819191919191919526e-01,1.819191919191919526e-01,0.000000000000000000e+00
9.595959595959596689e-01,2.171317792734449303e-01,1.835353535353535515e-01,1.835353535353535515e-01,0.000000000000000000e+00
9.696969696969697239e-01,2.194173769500074866e-01,1.851515151515151503e-01,1.851515151515151503e-01,0.000000000000000000e+00
9.797979797979798899e-01,2.217029746265700707e-01,1.867676767676767768e-01,1.867676767676767768e-01,0.000000000000000000e+00
9.898989898989899450e-01,2.239885723031326548e-01,1.883838383838384034e-01,1.883838383838384034e-01,0.000000000000000000e+00
1.000000000000000000e+00,2.262741699796952111e-01,1.900000000000000022e-01,1.900000000000000022e-01,0.000000000000000000e+00


==> data/postprocessing/Scenario3_lineout_AcidityCompareScenarios_3_u_00000.csv <==
t,l,x,y,z
0.000000000000000000e+00,0.000000000000000000e+00,2.999999999999999889e-02,2.999999999999999889e-02,0.000000000000000000e+00
1.010101010101010187e-02,2.285597676562578420e-03,3.161616161616161852e-02,3.161616161616161852e-02,0.000000000000000000e+00
2.020202020202020374e-02,4.571195353125156839e-03,3.323232323232323121e-02,3.323232323232323121e-02,0.000000000000000000e+00
3.030303030303030387e-02,6.856793029687733958e-03,3.484848484848485084e-02,3.484848484848485084e-02,0.000000000000000000e+00
4.040404040404040747e-02,9.142390706250313678e-03,3.646464646464646353e-02,3.646464646464646353e-02,0.000000000000000000e+00
5.050505050505051108e-02,1.142798838281289080e-02,3.808080808080808316e-02,3.808080808080808316e-02,0.000000000000000000e+00
6.060606060606060774e-02,1.371358605937546792e-02,3.969696969696969585e-02,3.969696969696969585e-02,0.000000000000000000e+00
7.070707070707071829e-02,1.599918373593804677e-02,4.131313131313131548e-02,4.131313131313131548e-02,0.000000000000000000e+00
8.080808080808081495e-02,1.828478141250062736e-02,4.292929292929292817e-02,4.292929292929292817e-02,0.000000000000000000e+00
9.090909090909091161e-02,2.057037908906320101e-02,4.454545454545454086e-02,4.454545454545454086e-02,0.000000000000000000e+00
1.010101010101010222e-01,2.285597676562578159e-02,4.616161616161616743e-02,4.616161616161616743e-02,0.000000000000000000e+00
1.111111111111111188e-01,2.514157444218835524e-02,4.777777777777778012e-02,4.777777777777778012e-02,0.000000000000000000e+00
1.212121212121212155e-01,2.742717211875093583e-02,4.939393939393939281e-02,4.939393939393939281e-02,0.000000000000000000e+00
1.313131313131313260e-01,2.971276979531351642e-02,5.101010101010101244e-02,5.101010101010101244e-02,0.000000000000000000e+00
1.414141414141414366e-01,3.199836747187609354e-02,5.262626262626263207e-02,5.262626262626263207e-02,0.000000000000000000e+00
1.515151515151515194e-01,3.428396514843867066e-02,5.424242424242424476e-02,5.424242424242424476e-02,0.000000000000000000e+00
1.616161616161616299e-01,3.656956282500125471e-02,5.585858585858585745e-02,5.585858585858585745e-02,0.000000000000000000e+00
1.717171717171717404e-01,3.885516050156383183e-02,5.747474747474747708e-02,5.747474747474747708e-02,0.000000000000000000e+00
1.818181818181818232e-01,4.114075817812640201e-02,5.909090909090908977e-02,5.909090909090908977e-02,0.000000000000000000e+00
1.919191919191919338e-01,4.342635585468898607e-02,6.070707070707070940e-02,6.070707070707070940e-02,0.000000000000000000e+00
2.020202020202020443e-01,4.571195353125156319e-02,6.232323232323232903e-02,6.232323232323232903e-02,0.000000000000000000e+00
2.121212121212121271e-01,4.799755120781414031e-02,6.393939393939393478e-02,6.393939393939393478e-02,0.000000000000000000e+00
2.222222222222222376e-01,5.028314888437671049e-02,6.555555555555556135e-02,6.555555555555556135e-02,0.000000000000000000e+00
2.323232323232323482e-01,5.256874656093929454e-02,6.717171717171717404e-02,6.717171717171717404e-02,0.000000000000000000e+00
2.424242424242424310e-01,5.485434423750187166e-02,6.878787878787878673e-02,6.878787878787878673e-02,0.000000000000000000e+00
2.525252525252525415e-01,5.713994191406444878e-02,7.040404040404041330e-02,7.040404040404041330e-02,0.000000000000000000e+00
2.626262626262626521e-01,5.942553959062703284e-02,7.202020202020202599e-02,7.202020202020202599e-02,0.000000000000000000e+00
2.727272727272727626e-01,6.171113726718960996e-02,7.363636363636363869e-02,7.363636363636363869e-02,0.000000000000000000e+00
2.828282828282828731e-01,6.399673494375218707e-02,7.525252525252526525e-02,7.525252525252526525e-02,0.000000000000000000e+00
2.929292929292929282e-01,6.628233262031475725e-02,7.686868686868686407e-02,7.686868686868686407e-02,1.014998489056591996e-33
3.030303030303030387e-01,6.856793029687734131e-02,7.848484848484849064e-02,7.848484848484849064e-02,1.133630540330270801e-24
3.131313131313131493e-01,7.085352797343991149e-02,8.010101010101010333e-02,8.010101010101010333e-02,3.245265400322900876e-18
3.232323232323232598e-01,7.313912565000250943e-02,8.171717171717171602e-02,8.171717171717171602e-02,9.336006750209128026e-16
3.333333333333333703e-01,7.542472332656507961e-02,8.333333333333334259e-02,8.333333333333334259e-02,6.775042704895505953e-10
3.434343434343434809e-01,7.771032100312766366e-02,8.494949494949495528e-02,8.494949494949495528e-02,7.673961299609239494e-06
3.535353535353535914e-01,7.999591867969024772e-02,8.656565656565656797e-02,8.656565656565656797e-02,1.373161476023743340e-03
3.636363636363636465e-01,8.228151635625280402e-02,8.818181818181818066e-02,8.818181818181818066e-02,1.809180178605430608e-02
3.737373737373737570e-01,8.456711403281538808e-02,8.979797979797979335e-02,8.979797979797979335e-02,8.763751014032993003e-02
3.838383838383838675e-01,8.685271170937797214e-02,9.141414141414141992e-02,9.141414141414141992e-02,3.058603732114276164e-02
3.939393939393939781e-01,8.913830938594054232e-02,9.303030303030303261e-02,9.303030303030303261e-02,3.526933813849934384e-03
4.040404040404040886e-01,9.142390706250312638e-02,9.464646464646465918e-02,9.464646464646465918e-02,1.546375278475353650e-05
4.141414141414141992e-01,9.370950473906571043e-02,9.626262626262627187e-02,9.626262626262627187e-02,1.149598456298533442e-09
4.242424242424242542e-01,9.599510241562828061e-02,9.787878787878788456e-02,9.787878787878788456e-02,5.753487415919915310e-12
4.343434343434343647e-01,9.828070009219085079e-02,9.949494949494949725e-02,9.949494949494949725e-02,8.081754174386707105e-17
4.444444444444444753e-01,1.005662977687534210e-01,1.011111111111111099e-01,1.011111111111111099e-01,3.810046645320261017e-24
4.545454545454545858e-01,1.028518954453160189e-01,1.027272727272727365e-01,1.027272727272727365e-01,2.178763256593393320e-33
4.646464646464646964e-01,1.051374931218785891e-01,1.043434343434343492e-01,1.043434343434343492e-01,0.000000000000000000e+00
4.747474747474748069e-01,1.074230907984411870e-01,1.059595959595959758e-01,1.059595959595959758e-01,0.000000000000000000e+00
4.848484848484848619e-01,1.097086884750037433e-01,1.075757575757575746e-01,1.075757575757575746e-01,0.000000000000000000e+00
4.949494949494949725e-01,1.119942861515663274e-01,1.091919191919192011e-01,1.091919191919192011e-01,0.000000000000000000e+00
5.050505050505050830e-01,1.142798838281288976e-01,1.108080808080808138e-01,1.108080808080808138e-01,0.000000000000000000e+00
5.151515151515152491e-01,1.165654815046914955e-01,1.124242424242424404e-01,1.124242424242424404e-01,0.000000000000000000e+00
5.252525252525253041e-01,1.188510791812540657e-01,1.140404040404040531e-01,1.140404040404040531e-01,0.000000000000000000e+00
5.353535353535353591e-01,1.211366768578166220e-01,1.156565656565656519e-01,1.156565656565656519e-01,0.000000000000000000e+00
5.454545454545455252e-01,1.234222745343792199e-01,1.172727272727272785e-01,1.172727272727272785e-01,0.000000000000000000e+00
5.555555555555555802e-01,1.257078722109417901e-01,1.188888888888888912e-01,1.188888888888888912e-01,0.000000000000000000e+00
5.656565656565657463e-01,1.279934698875043741e-01,1.205050505050505177e-01,1.205050505050505177e-01,0.000000000000000000e+00
5.757575757575758013e-01,1.302790675640669582e-01,1.221212121212121304e-01,1.221212121212121304e-01,0.000000000000000000e+00
5.858585858585858563e-01,1.325646652406295145e-01,1.237373737373737431e-01,1.237373737373737431e-01,0.000000000000000000e+00
5.959595959595960224e-01,1.348502629171921263e-01,1.253535353535353836e-01,1.253535353535353836e-01,0.000000000000000000e+00
6.060606060606060774e-01,1.371358605937546826e-01,1.269696969696969546e-01,1.269696969696969546e-01,0.000000000000000000e+00
6.161616161616162435e-01,1.394214582703172667e-01,1.285858585858585812e-01,1.285858585858585812e-01,0.000000000000000000e+00
6.262626262626262985e-01,1.417070559468798230e-01,1.302020202020202078e-01,1.302020202020202078e-01,0.000000000000000000e+00
6.363636363636364646e-01,1.439926536234424348e-01,1.318181818181818343e-01,1.318181818181818343e-01,0.000000000000000000e+00
6.464646464646465196e-01,1.462782513000050189e-01,1.334343434343434609e-01,1.334343434343434609e-01,0.000000000000000000e+00
6.565656565656565746e-01,1.485638489765675752e-01,1.350505050505050597e-01,1.350505050505050597e-01,0.000000000000000000e+00
6.666666666666667407e-01,1.508494466531301592e-01,1.366666666666666863e-01,1.366666666666666863e-01,0.000000000000000000e+00
6.767676767676767957e-01,1.531350443296927155e-01,1.382828282828282851e-01,1.382828282828282851e-01,0.000000000000000000e+00
6.868686868686869618e-01,1.554206420062553273e-01,1.398989898989899117e-01,1.398989898989899117e-01,0.000000000000000000e+00
6.969696969696970168e-01,1.577062396828178836e-01,1.415151515151515382e-01,1.415151515151515382e-01,0.000000000000000000e+00
7.070707070707071829e-01,1.599918373593804954e-01,1.431313131313131648e-01,1.431313131313131648e-01,0.000000000000000000e+00
7.171717171717172379e-01,1.622774350359430517e-01,1.447474747474747636e-01,1.447474747474747636e-01,0.000000000000000000e+00
7.272727272727272929e-01,1.645630327125056080e-01,1.463636363636363624e-01,1.463636363636363624e-01,0.000000000000000000e+00
7.373737373737374590e-01,1.668486303890681921e-01,1.479797979797979890e-01,1.479797979797979890e-01,0.000000000000000000e+00
7.474747474747475140e-01,1.691342280656307762e-01,1.495959595959596156e-01,1.495959595959596156e-01,0.000000000000000000e+00
7.575757575757576801e-01,1.714198257421933602e-01,1.512121212121212421e-01,1.512121212121212421e-01,0.000000000000000000e+00
7.676767676767677351e-01,1.737054234187559443e-01,1.528282828282828409e-01,1.528282828282828409e-01,0.000000000000000000e+00
7.777777777777777901e-01,1.759910210953185006e-01,1.544444444444444398e-01,1.544444444444444398e-01,0.000000000000000000e+00
7.878787878787879562e-01,1.782766187718810846e-01,1.560606060606060663e-01,1.560606060606060663e-01,0.000000000000000000e+00
7.979797979797980112e-01,1.805622164484436687e-01,1.576767676767676929e-01,1.576767676767676929e-01,0.000000000000000000e+00
8.080808080808081773e-01,1.828478141250062528e-01,1.592929292929293195e-01,1.592929292929293195e-01,0.000000000000000000e+00
8.181818181818182323e-01,1.851334118015688091e-01,1.609090909090909183e-01,1.609090909090909183e-01,0.000000000000000000e+00
8.282828282828283983e-01,1.874190094781314209e-01,1.625252525252525448e-01,1.625252525252525448e-01,0.000000000000000000e+00
8.383838383838384534e-01,1.897046071546939772e-01,1.641414141414141437e-01,1.641414141414141437e-01,0.000000000000000000e+00
8.484848484848485084e-01,1.919902048312565612e-01,1.657575757575757702e-01,1.657575757575757702e-01,0.000000000000000000e+00
8.585858585858586745e-01,1.942758025078191453e-01,1.673737373737373968e-01,1.673737373737373968e-01,0.000000000000000000e+00
8.686868686868687295e-01,1.965614001843817016e-01,1.689898989898989956e-01,1.689898989898989956e-01,0.000000000000000000e+00
8.787878787878788955e-01,1.988469978609442856e-01,1.706060606060606222e-01,1.706060606060606222e-01,0.000000000000000000e+00
8.888888888888889506e-01,2.011325955375068419e-01,1.722222222222222210e-01,1.722222222222222210e-01,0.000000000000000000e+00
8.989898989898991166e-01,2.034181932140694260e-01,1.738383838383838476e-01,1.738383838383838476e-01,0.000000000000000000e+00
9.090909090909091717e-01,2.057037908906320378e-01,1.754545454545454741e-01,1.754545454545454741e-01,0.000000000000000000e+00
9.191919191919192267e-01,2.079893885671945941e-01,1.770707070707070729e-01,1.770707070707070729e-01,0.000000000000000000e+00
9.292929292929293927e-01,2.102749862437571782e-01,1.786868686868686995e-01,1.786868686868686995e-01,0.000000000000000000e+00
9.393939393939394478e-01,2.125605839203197622e-01,1.803030303030303261e-01,1.803030303030303261e-01,0.000000000000000000e+00
9.494949494949496138e-01,2.148461815968823740e-01,1.819191919191919526e-01,1.819191919191919526e-01,0.000000000000000000e+00
9.595959595959596689e-01,2.171317792734449303e-01,1.835353535353535515e-01,1.835353535353535515e-01,0.000000000000000000e+00
9.696969696969697239e-01,2.194173769500074866e-01,1.851515151515151503e-01,1.851515151515151503e-01,0.000000000000000000e+00
9.797979797979798899e-01,2.217029746265700707e-01,1.867676767676767768e-01,1.867676767676767768e-01,0.000000000000000000e+00
9.898989898989899450e-01,2.239885723031326548e-01,1.883838383838384034e-01,1.883838383838384034e-01,0.000000000000000000e+00
1.000000000000000000e+00,2.262741699796952111e-01,1.900000000000000022e-01,1.900000000000000022e-01,0.000000000000000000e+00


==> data/postprocessing/Scenario3_lineout_AcidityCompareScenarios_3_u_00052.csv <==
t,l,x,y,z
0.000000000000000000e+00,0.000000000000000000e+00,2.999999999999999889e-02,2.999999999999999889e-02,0.000000000000000000e+00
1.010101010101010187e-02,2.285597676562578420e-03,3.161616161616161852e-02,3.161616161616161852e-02,0.000000000000000000e+00
2.020202020202020374e-02,4.571195353125156839e-03,3.323232323232323121e-02,3.323232323232323121e-02,0.000000000000000000e+00
3.030303030303030387e-02,6.856793029687733958e-03,3.484848484848485084e-02,3.484848484848485084e-02,0.000000000000000000e+00
4.040404040404040747e-02,9.142390706250313678e-03,3.646464646464646353e-02,3.646464646464646353e-02,0.000000000000000000e+00
5.050505050505051108e-02,1.142798838281289080e-02,3.808080808080808316e-02,3.808080808080808316e-02,0.000000000000000000e+00
6.060606060606060774e-02,1.371358605937546792e-02,3.969696969696969585e-02,3.969696969696969585e-02,0.000000000000000000e+00
7.070707070707071829e-02,1.599918373593804677e-02,4.131313131313131548e-02,4.131313131313131548e-02,0.000000000000000000e+00
8.080808080808081495e-02,1.828478141250062736e-02,4.292929292929292817e-02,4.292929292929292817e-02,0.000000000000000000e+00
9.090909090909091161e-02,2.057037908906320101e-02,4.454545454545454086e-02,4.454545454545454086e-02,0.000000000000000000e+00
1.010101010101010222e-01,2.285597676562578159e-02,4.616161616161616743e-02,4.616161616161616743e-02,0.000000000000000000e+00
1.111111111111111188e-01,2.514157444218835524e-02,4.777777777777778012e-02,4.777777777777778012e-02,0.000000000000000000e+00
1.212121212121212155e-01,2.742717211875093583e-02,4.939393939393939281e-02,4.939393939393939281e-02,0.000000000000000000e+00
1.313131313131313260e-01,2.971276979531351642e-02,5.101010101010101244e-02,5.101010101010101244e-02,0.000000000000000000e+00
1.414141414141414366e-01,3.199836747187609354e-02,5.262626262626263207e-02,5.262626262626263207e-02,0.000000000000000000e+00
1.515151515151515194e-01,3.428396514843867066e-02,5.424242424242424476e-02,5.424242424242424476e-02,0.000000000000000000e+00
1.616161616161616299e-01,3.656956282500125471e-02,5.585858585858585745e-02,5.585858585858585745e-02,0.000000000000000000e+00
1.717171717171717404e-01,3.885516050156383183e-02,5.747474747474747708e-02,5.747474747474747708e-02,0.000000000000000000e+00
1.818181818181818232e-01,4.114075817812640201e-02,5.909090909090908977e-02,5.909090909090908977e-02,0.000000000000000000e+00
1.919191919191919338e-01,4.342635585468898607e-02,6.070707070707070940e-02,6.070707070707070940e-02,9.030986260162210676e-37
2.020202020202020443e-01,4.571195353125156319e-02,6.232323232323232903e-02,6.232323232323232903e-02,7.609964010903387686e-34
2.121212121212121271e-01,4.799755120781414031e-02,6.393939393939393478e-02,6.393939393939393478e-02,8.483890299078676942e-34
2.222222222222222376e-01,5.028314888437671049e-02,6.555555555555556135e-02,6.555555555555556135e-02,2.986556736273440733e-34
2.323232323232323482e-01,5.256874656093929454e-02,6.717171717171717404e-02,6.717171717171717404e-02,1.103108501260733503e-32
2.424242424242424310e-01,5.485434423750187166e-02,6.878787878787878673e-02,6.878787878787878673e-02,3.385540678548657765e-29
2.525252525252525415e-01,5.713994191406444878e-02,7.040404040404041330e-02,7.040404040404041330e-02,8.745185000156683610e-26
2.626262626262626521e-01,5.942553959062703284e-02,7.202020202020202599e-02,7.202020202020202599e-02,1.077583151207611001e-23
2.727272727272727626e-01,6.171113726718960996e-02,7.363636363636363869e-02,7.363636363636363869e-02,1.632250636429946517e-20
2.828282828282828731e-01,6.399673494375218707e-02,7.525252525252526525e-02,7.525252525252526525e-02,1.220862112963752785e-16
2.929292929292929282e-01,6.628233262031475725e-02,7.686868686868686407e-02,7.686868686868686407e-02,4.122594027820168706e-13
3.030303030303030387e-01,6.856793029687734131e-02,7.848484848484849064e-02,7.848484848484849064e-02,6.939604775397785548e-10
3.131313131313131493e-01,7.085352797343991149e-02,8.010101010101010333e-02,8.010101010101010333e-02,1.902656816765315930e-07
3.232323232323232598e-01,7.313912565000250943e-02,8.171717171717171602e-02,8.171717171717171602e-02,2.968568411769702606e-05
3.333333333333333703e-01,7.542472332656507961e-02,8.333333333333334259e-02,8.333333333333334259e-02,6.526536139215082487e-03
3.434343434343434809e-01,7.771032100312766366e-02,8.494949494949495528e-02,8.494949494949495528e-02,6.540214427277452058e-02
3.535353535353535914e-01,7.999591867969024772e-02,8.656565656565656797e-02,8.656565656565656797e-02,1.436571167139606142e-01
3.636363636363636465e-01,8.228151635625280402e-02,8.818181818181818066e-02,8.818181818181818066e-02,1.441801986724293161e-01
3.737373737373737570e-01,8.456711403281538808e-02,8.979797979797979335e-02,8.979797979797979335e-02,1.181688191387092884e-01
3.838383838383838675e-01,8.685271170937797214e-02,9.141414141414141992e-02,9.141414141414141992e-02,1.343659063968123402e-01
3.939393939393939781e-01,8.913830938594054232e-02,9.303030303030303261e-02,9.303030303030303261e-02,1.425658511582915677e-01
4.040404040404040886e-01,9.142390706250312638e-02,9.464646464646465918e-02,9.464646464646465918e-02,1.006526023590638835e-01
4.141414141414141992e-01,9.370950473906571043e-02,9.626262626262627187e-02,9.626262626262627187e-02,1.965975177905972260e-02
4.242424242424242542e-01,9.599510241562828061e-02,9.787878787878788456e-02,9.787878787878788456e-02,5.291837290107811228e-04
4.343434343434343647e-01,9.828070009219085079e-02,9.949494949494949725e-02,9.949494949494949725e-02,1.129240397543896148e-05
4.444444444444444753e-01,1.005662977687534210e-01,1.011111111111111099e-01,1.011111111111111099e-01,1.598459441479497588e-08
4.545454545454545858e-01,1.028518954453160189e-01,1.027272727272727365e-01,1.027272727272727365e-01,3.019946263929190116e-12
4.646464646464646964e-01,1.051374931218785891e-01,1.043434343434343492e-01,1.043434343434343492e-01,3.304665786368676318e-16
4.747474747474748069e-01,1.074230907984411870e-01,1.059595959595959758e-01,1.059595959595959758e-01,3.746421150972453309e-19
4.848484848484848619e-01,1.097086884750037433e-01,1.075757575757575746e-01,1.075757575757575746e-01,1.964462564729925171e-21
4.949494949494949725e-01,1.119942861515663274e-01,1.091919191919192011e-01,1.091919191919192011e-01,5.516125857113752565e-25
5.050505050505050830e-01,1.142798838281288976e-01,1.108080808080808138e-01,1.108080808080808138e-01,6.928501789953537301e-29
5.151515151515152491e-01,1.165654815046914955e-01,1.124242424242424404e-01,1.124242424242424404e-01,7.843536285413438065e-33
5.252525252525253041e-01,1.188510791812540657e-01,1.140404040404040531e-01,1.140404040404040531e-01,8.681900797039205915e-37
5.353535353535353591e-01,1.211366768578166220e-01,1.156565656565656519e-01,1.156565656565656519e-01,2.666688644646557088e-38
5.454545454545455252e-01,1.234222745343792199e-01,1.172727272727272785e-01,1.172727272727272785e-01,0.000000000000000000e+00
5.555555555555555802e-01,1.257078722109417901e-01,1.188888888888888912e-01,1.188888888888888912e-01,0.000000000000000000e+00
5.656565656565657463e-01,1.279934698875043741e-01,1.205050505050505177e-01,1.205050505050505177e-01,0.000000000000000000e+00
5.757575757575758013e-01,1.302790675640669582e-01,1.221212121212121304e-01,1.221212121212121304e-01,0.000000000000000000e+00
5.858585858585858563e-01,1.325646652406295145e-01,1.237373737373737431e-01,1.237373737373737431e-01,0.000000000000000000e+00
5.959595959595960224e-01,1.348502629171921263e-01,1.253535353535353836e-01,1.253535353535353836e-01,0.000000000000000000e+00
6.060606060606060774e-01,1.371358605937546826e-01,1.269696969696969546e-01,1.269696969696969546e-01,0.000000000000000000e+00
6.161616161616162435e-01,1.394214582703172667e-01,1.285858585858585812e-01,1.285858585858585812e-01,0.000000000000000000e+00
6.262626262626262985e-01,1.417070559468798230e-01,1.302020202020202078e-01,1.302020202020202078e-01,0.000000000000000000e+00
6.363636363636364646e-01,1.439926536234424348e-01,1.318181818181818343e-01,1.318181818181818343e-01,0.000000000000000000e+00
6.464646464646465196e-01,1.462782513000050189e-01,1.334343434343434609e-01,1.334343434343434609e-01,0.000000000000000000e+00
6.565656565656565746e-01,1.485638489765675752e-01,1.350505050505050597e-01,1.350505050505050597e-01,0.000000000000000000e+00
6.666666666666667407e-01,1.508494466531301592e-01,1.366666666666666863e-01,1.366666666666666863e-01,0.000000000000000000e+00
6.767676767676767957e-01,1.531350443296927155e-01,1.382828282828282851e-01,1.382828282828282851e-01,0.000000000000000000e+00
6.868686868686869618e-01,1.554206420062553273e-01,1.398989898989899117e-01,1.398989898989899117e-01,0.000000000000000000e+00
6.969696969696970168e-01,1.577062396828178836e-01,1.415151515151515382e-01,1.415151515151515382e-01,0.000000000000000000e+00
7.070707070707071829e-01,1.599918373593804954e-01,1.431313131313131648e-01,1.431313131313131648e-01,0.000000000000000000e+00
7.171717171717172379e-01,1.622774350359430517e-01,1.447474747474747636e-01,1.447474747474747636e-01,0.000000000000000000e+00
7.272727272727272929e-01,1.645630327125056080e-01,1.463636363636363624e-01,1.463636363636363624e-01,0.000000000000000000e+00
7.373737373737374590e-01,1.668486303890681921e-01,1.479797979797979890e-01,1.479797979797979890e-01,0.000000000000000000e+00
7.474747474747475140e-01,1.691342280656307762e-01,1.495959595959596156e-01,1.495959595959596156e-01,0.000000000000000000e+00
7.575757575757576801e-01,1.714198257421933602e-01,1.512121212121212421e-01,1.512121212121212421e-01,0.000000000000000000e+00
7.676767676767677351e-01,1.737054234187559443e-01,1.528282828282828409e-01,1.528282828282828409e-01,0.000000000000000000e+00
7.777777777777777901e-01,1.759910210953185006e-01,1.544444444444444398e-01,1.544444444444444398e-01,0.000000000000000000e+00
7.878787878787879562e-01,1.782766187718810846e-01,1.560606060606060663e-01,1.560606060606060663e-01,0.000000000000000000e+00
7.979797979797980112e-01,1.805622164484436687e-01,1.576767676767676929e-01,1.576767676767676929e-01,0.000000000000000000e+00
8.080808080808081773e-01,1.828478141250062528e-01,1.592929292929293195e-01,1.592929292929293195e-01,0.000000000000000000e+00
8.181818181818182323e-01,1.851334118015688091e-01,1.609090909090909183e-01,1.609090909090909183e-01,0.000000000000000000e+00
8.282828282828283983e-01,1.874190094781314209e-01,1.625252525252525448e-01,1.625252525252525448e-01,0.000000000000000000e+00
8.383838383838384534e-01,1.897046071546939772e-01,1.641414141414141437e-01,1.641414141414141437e-01,0.000000000000000000e+00
8.484848484848485084e-01,1.919902048312565612e-01,1.657575757575757702e-01,1.657575757575757702e-01,0.000000000000000000e+00
8.585858585858586745e-01,1.942758025078191453e-01,1.673737373737373968e-01,1.673737373737373968e-01,0.000000000000000000e+00
8.686868686868687295e-01,1.965614001843817016e-01,1.689898989898989956e-01,1.689898989898989956e-01,0.000000000000000000e+00
8.787878787878788955e-01,1.988469978609442856e-01,1.706060606060606222e-01,1.706060606060606222e-01,0.000000000000000000e+00
8.888888888888889506e-01,2.011325955375068419e-01,1.722222222222222210e-01,1.722222222222222210e-01,0.000000000000000000e+00
8.989898989898991166e-01,2.034181932140694260e-01,1.738383838383838476e-01,1.738383838383838476e-01,0.000000000000000000e+00
9.090909090909091717e-01,2.057037908906320378e-01,1.754545454545454741e-01,1.754545454545454741e-01,0.000000000000000000e+00
9.191919191919192267e-01,2.079893885671945941e-01,1.770707070707070729e-01,1.770707070707070729e-01,0.000000000000000000e+00
9.292929292929293927e-01,2.102749862437571782e-01,1.786868686868686995e-01,1.786868686868686995e-01,0.000000000000000000e+00
9.393939393939394478e-01,2.125605839203197622e-01,1.803030303030303261e-01,1.803030303030303261e-01,0.000000000000000000e+00
9.494949494949496138e-01,2.148461815968823740e-01,1.819191919191919526e-01,1.819191919191919526e-01,0.000000000000000000e+00
9.595959595959596689e-01,2.171317792734449303e-01,1.835353535353535515e-01,1.835353535353535515e-01,0.000000000000000000e+00
9.696969696969697239e-01,2.194173769500074866e-01,1.851515151515151503e-01,1.851515151515151503e-01,0.000000000000000000e+00
9.797979797979798899e-01,2.217029746265700707e-01,1.867676767676767768e-01,1.867676767676767768e-01,0.000000000000000000e+00
9.898989898989899450e-01,2.239885723031326548e-01,1.883838383838384034e-01,1.883838383838384034e-01,0.000000000000000000e+00
1.000000000000000000e+00,2.262741699796952111e-01,1.900000000000000022e-01,1.900000000000000022e-01,0.000000000000000000e+00


==> data/postprocessing/Scenario3_lineout_AcidityCompareScenarios_3_u_00104.csv <==
t,l,x,y,z
0.000000000000000000e+00,0.000000000000000000e+00,2.999999999999999889e-02,2.999999999999999889e-02,0.000000000000000000e+00
1.010101010101010187e-02,2.285597676562578420e-03,3.161616161616161852e-02,3.161616161616161852e-02,0.000000000000000000e+00
2.020202020202020374e-02,4.571195353125156839e-03,3.323232323232323121e-02,3.323232323232323121e-02,0.000000000000000000e+00
3.030303030303030387e-02,6.856793029687733958e-03,3.484848484848485084e-02,3.484848484848485084e-02,0.000000000000000000e+00
4.040404040404040747e-02,9.142390706250313678e-03,3.646464646464646353e-02,3.646464646464646353e-02,0.000000000000000000e+00
5.050505050505051108e-02,1.142798838281289080e-02,3.808080808080808316e-02,3.808080808080808316e-02,0.000000000000000000e+00
6.060606060606060774e-02,1.371358605937546792e-02,3.969696969696969585e-02,3.969696969696969585e-02,0.000000000000000000e+00
7.070707070707071829e-02,1.599918373593804677e-02,4.131313131313131548e-02,4.131313131313131548e-02,0.000000000000000000e+00
8.080808080808081495e-02,1.828478141250062736e-02,4.292929292929292817e-02,4.292929292929292817e-02,0.000000000000000000e+00
9.090909090909091161e-02,2.057037908906320101e-02,4.454545454545454086e-02,4.454545454545454086e-02,0.000000000000000000e+00
1.010101010101010222e-01,2.285597676562578159e-02,4.616161616161616743e-02,4.616161616161616743e-02,0.000000000000000000e+00
1.111111111111111188e-01,2.514157444218835524e-02,4.777777777777778012e-02,4.777777777777778012e-02,0.000000000000000000e+00
1.212121212121212155e-01,2.742717211875093583e-02,4.939393939393939281e-02,4.939393939393939281e-02,0.000000000000000000e+00
1.313131313131313260e-01,2.971276979531351642e-02,5.101010101010101244e-02,5.101010101010101244e-02,0.000000000000000000e+00
1.414141414141414366e-01,3.199836747187609354e-02,5.262626262626263207e-02,5.262626262626263207e-02,0.000000000000000000e+00
1.515151515151515194e-01,3.428396514843867066e-02,5.424242424242424476e-02,5.424242424242424476e-02,0.000000000000000000e+00
1.616161616161616299e-01,3.656956282500125471e-02,5.585858585858585745e-02,5.585858585858585745e-02,0.000000000000000000e+00
1.717171717171717404e-01,3.885516050156383183e-02,5.747474747474747708e-02,5.747474747474747708e-02,0.000000000000000000e+00
1.818181818181818232e-01,4.114075817812640201e-02,5.909090909090908977e-02,5.909090909090908977e-02,0.000000000000000000e+00
1.919191919191919338e-01,4.342635585468898607e-02,6.070707070707070940e-02,6.070707070707070940e-02,1.095695470347681466e-33
2.020202020202020443e-01,4.571195353125156319e-02,6.232323232323232903e-02,6.232323232323232903e-02,9.704676326564294668e-31
2.121212121212121271e-01,4.799755120781414031e-02,6.393939393939393478e-02,6.393939393939393478e-02,1.949629665576955281e-29
2.222222222222222376e-01,5.028314888437671049e-02,6.555555555555556135e-02,6.555555555555556135e-02,1.696952867703668632e-25
2.323232323232323482e-01,5.256874656093929454e-02,6.717171717171717404e-02,6.717171717171717404e-02,1.088409572977390196e-21
2.424242424242424310e-01,5.485434423750187166e-02,6.878787878787878673e-02,6.878787878787878673e-02,5.378239813170524380e-18
2.525252525252525415e-01,5.713994191406444878e-02,7.040404040404041330e-02,7.040404040404041330e-02,1.984220309024505164e-14
2.626262626262626521e-01,5.942553959062703284e-02,7.202020202020202599e-02,7.202020202020202599e-02,2.280194999735223302e-12
2.727272727272727626e-01,6.171113726718960996e-02,7.363636363636363869e-02,7.363636363636363869e-02,4.263564268554273480e-09
2.828282828282828731e-01,6.399673494375218707e-02,7.525252525252526525e-02,7.525252525252526525e-02,1.225005615736339823e-05
2.929292929292929282e-01,6.628233262031475725e-02,7.686868686868686407e-02,7.686868686868686407e-02,2.637568214283283249e-03
3.030303030303030387e-01,6.856793029687734131e-02,7.848484848484849064e-02,7.848484848484849064e-02,3.625416944251155099e-02
3.131313131313131493e-01,7.085352797343991149e-02,8.010101010101010333e-02,8.010101010101010333e-02,1.315805527740724901e-01
3.232323232323232598e-01,7.313912565000250943e-02,8.171717171717171602e-02,8.171717171717171602e-02,1.417892427472479122e-01
3.333333333333333703e-01,7.542472332656507961e-02,8.333333333333334259e-02,8.333333333333334259e-02,1.118834885619913178e-01
3.434343434343434809e-01,7.771032100312766366e-02,8.494949494949495528e-02,8.494949494949495528e-02,8.222144817095851377e-02
3.535353535353535914e-01,7.999591867969024772e-02,8.656565656565656797e-02,8.656565656565656797e-02,6.500684375235915580e-02
3.636363636363636465e-01,8.228151635625280402e-02,8.818181818181818066e-02,8.818181818181818066e-02,6.003779997591319334e-02
3.737373737373737570e-01,8.456711403281538808e-02,8.979797979797979335e-02,8.979797979797979335e-02,4.811254437641655085e-02
3.838383838383838675e-01,8.685271170937797214e-02,9.141414141414141992e-02,9.141414141414141992e-02,5.258772255941406015e-02
3.939393939393939781e-01,8.913830938594054232e-02,9.303030303030303261e-02,9.303030303030303261e-02,6.168801960939543361e-02
4.040404040404040886e-01,9.142390706250312638e-02,9.464646464646465918e-02,9.464646464646465918e-02,9.049039680578531419e-02
4.141414141414141992e-01,9.370950473906571043e-02,9.626262626262627187e-02,9.626262626262627187e-02,1.178426212710916993e-01
4.242424242424242542e-01,9.599510241562828061e-02,9.787878787878788456e-02,9.787878787878788456e-02,1.279933532602123281e-01
4.343434343434343647e-01,9.828070009219085079e-02,9.949494949494949725e-02,9.949494949494949725e-02,1.025956683211051157e-01
4.444444444444444753e-01,1.005662977687534210e-01,1.011111111111111099e-01,1.011111111111111099e-01,3.495912135390043252e-02
4.545454545454545858e-01,1.028518954453160189e-01,1.027272727272727365e-01,1.027272727272727365e-01,3.036031458987313667e-03
4.646464646464646964e-01,1.051374931218785891e-01,1.043434343434343492e-01,1.043434343434343492e-01,1.817786032179765390e-05
4.747474747474748069e-01,1.074230907984411870e-01,1.059595959595959758e-01,1.059595959595959758e-01,4.936238451646318453e-08
4.848484848484848619e-01,1.097086884750037433e-01,1.075757575757575746e-01,1.075757575757575746e-01,6.243158912153914293e-10
4.949494949494949725e-01,1.119942861515663274e-01,1.091919191919192011e-01,1.091919191919192011e-01,2.579477615102647628e-13
5.050505050505050830e-01,1.142798838281288976e-01,1.108080808080808138e-01,1.108080808080808138e-01,2.782306167214643218e-17
5.151515151515152491e-01,1.165654815046914955e-01,1.124242424242424404e-01,1.124242424242424404e-01,2.451319195990497216e-21
5.252525252525253041e-01,1.188510791812540657e-01,1.140404040404040531e-01,1.140404040404040531e-01,2.082475223683846336e-25
5.353535353535353591e-01,1.211366768578166220e-01,1.156565656565656519e-01,1.156565656565656519e-01,6.786993419043308161e-27
5.454545454545455252e-01,1.234222745343792199e-01,1.172727272727272785e-01,1.172727272727272785e-01,1.835627394997517503e-30
5.555555555555555802e-01,1.257078722109417901e-01,1.188888888888888912e-01,1.188888888888888912e-01,2.043778801908428947e-34
5.656565656565657463e-01,1.279934698875043741e-01,1.205050505050505177e-01,1.205050505050505177e-01,1.760392750405796503e-38
5.757575757575758013e-01,1.302790675640669582e-01,1.221212121212121304e-01,1.221212121212121304e-01,0.000000000000000000e+00
5.858585858585858563e-01,1.325646652406295145e-01,1.237373737373737431e-01,1.237373737373737431e-01,0.000000000000000000e+00
5.959595959595960224e-01,1.348502629171921263e-01,1.253535353535353836e-01,1.253535353535353836e-01,0.000000000000000000e+00
6.060606060606060774e-01,1.371358605937546826e-01,1.269696969696969546e-01,1.269696969696969546e-01,0.000000000000000000e+00
6.161616161616162435e-01,1.394214582703172667e-01,1.285858585858585812e-01,1.285858585858585812e-01,0.000000000000000000e+00
6.262626262626262985e-01,1.417070559468798230e-01,1.302020202020202078e-01,1.302020202020202078e-01,0.000000000000000000e+00
6.363636363636364646e-01,1.439926536234424348e-01,1.318181818181818343e-01,1.318181818181818343e-01,0.000000000000000000e+00
6.464646464646465196e-01,1.462782513000050189e-01,1.334343434343434609e-01,1.334343434343434609e-01,0.000000000000000000e+00
6.565656565656565746e-01,1.485638489765675752e-01,1.350505050505050597e-01,1.350505050505050597e-01,0.000000000000000000e+00
6.666666666666667407e-01,1.508494466531301592e-01,1.366666666666666863e-01,1.366666666666666863e-01,0.000000000000000000e+00
6.767676767676767957e-01,1.531350443296927155e-01,1.382828282828282851e-01,1.382828282828282851e-01,0.000000000000000000e+00
6.868686868686869618e-01,1.554206420062553273e-01,1.398989898989899117e-01,1.398989898989899117e-01,0.000000000000000000e+00
6.969696969696970168e-01,1.577062396828178836e-01,1.415151515151515382e-01,1.415151515151515382e-01,0.000000000000000000e+00
7.070707070707071829e-01,1.599918373593804954e-01,1.431313131313131648e-01,1.431313131313131648e-01,0.000000000000000000e+00
7.171717171717172379e-01,1.622774350359430517e-01,1.447474747474747636e-01,1.447474747474747636e-01,0.000000000000000000e+00
7.272727272727272929e-01,1.645630327125056080e-01,1.463636363636363624e-01,1.463636363636363624e-01,0.000000000000000000e+00
7.373737373737374590e-01,1.668486303890681921e-01,1.479797979797979890e-01,1.479797979797979890e-01,0.000000000000000000e+00
7.474747474747475140e-01,1.691342280656307762e-01,1.495959595959596156e-01,1.495959595959596156e-01,0.000000000000000000e+00
7.575757575757576801e-01,1.714198257421933602e-01,1.512121212121212421e-01,1.512121212121212421e-01,0.000000000000000000e+00
7.676767676767677351e-01,1.737054234187559443e-01,1.528282828282828409e-01,1.528282828282828409e-01,0.000000000000000000e+00
7.777777777777777901e-01,1.759910210953185006e-01,1.544444444444444398e-01,1.544444444444444398e-01,0.000000000000000000e+00
7.878787878787879562e-01,1.782766187718810846e-01,1.560606060606060663e-01,1.560606060606060663e-01,0.000000000000000000e+00
7.979797979797980112e-01,1.805622164484436687e-01,1.576767676767676929e-01,1.576767676767676929e-01,0.000000000000000000e+00
8.080808080808081773e-01,1.828478141250062528e-01,1.592929292929293195e-01,1.592929292929293195e-01,0.000000000000000000e+00
8.181818181818182323e-01,1.851334118015688091e-01,1.609090909090909183e-01,1.609090909090909183e-01,0.000000000000000000e+00
8.282828282828283983e-01,1.874190094781314209e-01,1.625252525252525448e-01,1.625252525252525448e-01,0.000000000000000000e+00
8.383838383838384534e-01,1.897046071546939772e-01,1.641414141414141437e-01,1.641414141414141437e-01,0.000000000000000000e+00
8.484848484848485084e-01,1.919902048312565612e-01,1.657575757575757702e-01,1.657575757575757702e-01,0.000000000000000000e+00
8.585858585858586745e-01,1.942758025078191453e-01,1.673737373737373968e-01,1.673737373737373968e-01,0.000000000000000000e+00
8.686868686868687295e-01,1.965614001843817016e-01,1.689898989898989956e-01,1.689898989898989956e-01,0.000000000000000000e+00
8.787878787878788955e-01,1.988469978609442856e-01,1.706060606060606222e-01,1.706060606060606222e-01,0.000000000000000000e+00
8.888888888888889506e-01,2.011325955375068419e-01,1.722222222222222210e-01,1.722222222222222210e-01,0.000000000000000000e+00
8.989898989898991166e-01,2.034181932140694260e-01,1.738383838383838476e-01,1.738383838383838476e-01,0.000000000000000000e+00
9.090909090909091717e-01,2.057037908906320378e-01,1.754545454545454741e-01,1.754545454545454741e-01,0.000000000000000000e+00
9.191919191919192267e-01,2.079893885671945941e-01,1.770707070707070729e-01,1.770707070707070729e-01,0.000000000000000000e+00
9.292929292929293927e-01,2.102749862437571782e-01,1.786868686868686995e-01,1.786868686868686995e-01,0.000000000000000000e+00
9.393939393939394478e-01,2.125605839203197622e-01,1.803030303030303261e-01,1.803030303030303261e-01,0.000000000000000000e+00
9.494949494949496138e-01,2.148461815968823740e-01,1.819191919191919526e-01,1.819191919191919526e-01,0.000000000000000000e+00
9.595959595959596689e-01,2.171317792734449303e-01,1.835353535353535515e-01,1.835353535353535515e-01,0.000000000000000000e+00
9.696969696969697239e-01,2.194173769500074866e-01,1.851515151515151503e-01,1.851515151515151503e-01,0.000000000000000000e+00
9.797979797979798899e-01,2.217029746265700707e-01,1.867676767676767768e-01,1.867676767676767768e-01,0.000000000000000000e+00
9.898989898989899450e-01,2.239885723031326548e-01,1.883838383838384034e-01,1.883838383838384034e-01,0.000000000000000000e+00
1.000000000000000000e+00,2.262741699796952111e-01,1.900000000000000022e-01,1.900000000000000022e-01,0.000000000000000000e+00

